The surrogate matrix methodology: Accelerating isogeometric analysis of waves

The surrogate matrix methodology delivers low-cost approximations of matrices (i.e., surrogate matrices) which are normally computed in Galerkin methods via element-scale quadrature formulas. In this paper, the methodology is applied to a number of model problems in wave mechanics treated in the Galerkin isogeometic setting. Herein, the resulting surrogate methods are shown to significantly reduce the assembly time in high frequency wave propagation problems. In particular, the assembly time is reduced with negligible loss in solution accuracy. This paper also extends the scope of previous articles in its series by considering multi-patch discretizations of time-harmonic, transient, and nonlinear PDEs as particular use cases of the methodology. Our a priori error analysis for the Helmholtz equation demonstrates that the additional consistency error introduced by the presence of surrogate matrices is independent of the wave number. In addition, our floating point analysis establishes that the computational complexity of the methodology compares favorably to other contemporary fast assembly techniques for isogeometric methods. Our numerical experiments demonstrate clear performance gains for time-harmonic problems, both with and without the presence of perfectly matched layers. Notable speed-ups are also presented for a transient problem with a compressible neo-Hookean material.

==> Results/Frequency_Elastodynamics_PML/l2errors_real_p2.csv <==
26082,1.343748230364264,1.343505099777938,1.34375093672399,1.343744060988058,1.343840437311872,1.331836401955446
103362,1.060604381593828,1.060589750994892,1.06060515023167,1.060605919185309,1.060643576671155,1.062088287554241
411522,0.098354805516444,0.09853322074170993,0.09835391190613868,0.09835526050473217,0.09835688275097802,0.09843975930357374
1642242,0.009707324043829095,0.009730624839059676,0.009708905738096128,0.009705678700125887,0.009700208753620019,0.009684119899424802
6561282,0.008125647964548509,0.008125574134850225,0.008125776886495488,0.008128919228938318,0.008126819081386296,0.008154354420316577


==> Results/Frequency_Elastodynamics_PML/speedup_p2.csv <==
26082,-4.60156679432457,-5.6633279431842,0.483865158271413,95.3670645163098,135.392244548643
103362,-4.74055895524448,-8.00734587454478,-4.78626694725602,180.149820426924,236.33666289922
411522,-4.09606205849038,-5.68848242790588,43.5485030648211,343.216977529351,447.423446691513
1642242,-3.37034154685851,-2.88021742368293,70.1439095272184,718.967169275557,996.632624623309
6561282,0.162594577766795,-0.0905144361183052,53.3717072729099,1141.75182951998,1679.53049676845


==> Results/Frequency_Elastodynamics_PML/time_assembly_p2.csv <==
26082,9.764188000000001,10.235166,10.350363,9.717169999999999,4.997868,4.14805
103362,42.691031,44.815538,46.407,44.837052,15.238643,12.692946
411522,259.12533,270.192586,274.754703,180.514129,58.464667,47.335446
1642242,2135.094591,2209.56446,2198.413685,1254.875709,260.705761,194.69552
6561282,15487.274289,15462.133698,15501.305208,10097.869134,1247.211715,870.301145


==> Results/HelmholtzNonconstantWavenumber/h1errors_p3.csv <==
5208,1.001904454064564,1.001914976723598,1.001905529391158,1.001938325163614,1.001983218575793,1.001988617376563
20008,0.984754439115483,0.9847543541450717,0.9847544835767933,0.9847544608276249,0.9847544617216122,0.9847545039385341
78408,0.3066421091907018,0.3066427126753332,0.3066421142135435,0.3066421094847986,0.3066421083062178,0.3066421083698564
310408,0.0144661833131433,0.01446652660238378,0.01446618404349631,0.01446618334556096,0.0144661833153088,0.01446618331666231
1235208,0.001277349770137393,0.001277577799796695,0.001277349808900792,0.001277349770447378,0.001277349770157314,0.00127734977013897


==> Results/HelmholtzNonconstantWavenumber/l2errors_p3.csv <==
5208,1.023649860849349,1.023381319055939,1.023634461389766,1.024242827503662,1.025102382017122,1.024761486889227
20008,0.991143887912141,0.9911431612929351,0.9911444922519146,0.991144078967619,0.9911442226319763,0.9911450268838908
78408,0.2520059808554099,0.2520113594585592,0.2520059915987897,0.2520059774703078,0.2520059503439575,0.2520059449405024
310408,0.004475165320060597,0.004477381898387752,0.004475193557413723,0.004475166300449057,0.004475165393075688,0.004475165543564021
1235208,0.0001741151192258474,0.0001752342809703957,0.000174116908790608,0.0001741151228008659,0.0001741151213371254,0.0001741151194241668


==> Results/Helmholtz_paper_3d/Helmholtz_errors.csv <==
1,1.2307433021355e-06,2.351154781822164e-09,1.443532307718809e-08,4.109246506433135e-09
3.107232505953859,2.484282554432662e-05,1.745243850418002e-07,2.080639284827862e-08,1.204744345382399e-08
9.654893846056297,0.0002651882322328625,5.895228347080219e-06,2.207224020610243e-08,1.704776387084129e-08
30,0.002629032241413752,0.0002154816919194647,4.943883642965607e-08,4.800632109081411e-08


==> Results/Helmholtz_paper_convex/Helmholtz_errors.csv <==
2,1.545018483701975e-06,2.036991745689469e-09,7.854769824842985e-11,1.607675583906427e-11
4.373448295773111,5.799275009496574e-06,1.698299942672016e-08,8.339924700898963e-11,3.74664077707468e-11
9.563524997900368,2.667595441432758e-05,1.711181488942718e-07,1.060729524363626e-10,7.520498431768738e-11
20.91279105182546,0.0001266871829079308,1.824185486279591e-06,1.919326405969482e-10,1.749496347683055e-10
45.73050519273261,0.0006071250831698044,2.797856150700678e-05,4.374779711352152e-10,4.273769140375413e-10
100,0.003132127796562268,0.001086323505895774,1.004350863877636e-09,9.948455723524246e-10


==> Results/Helmholtz_paper_nonconvex/Helmholtz_errors.csv <==
2,2.272053125853942e-07,6.973092918139651e-11,5.698649765950392e-11,1.095055881123305e-12
4.373448295773111,5.372977223197383e-07,3.589067919550346e-10,5.616470957597265e-11,3.41127874287661e-12
9.563524997900368,1.960579583015758e-06,3.008584967063778e-09,5.636947635148046e-11,7.930842087914812e-12
20.91279105182546,8.698836304272884e-06,2.980644535679102e-08,5.812359297891642e-11,1.650707077880913e-11
45.73050519273261,4.09036355691234e-05,3.091806956506501e-07,6.605298115736287e-11,3.550052774653421e-11
100,0.0001950546923114857,3.461820454320189e-06,9.466439141039458e-11,7.64763215597206e-11


==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_errors_128.csv <==
4,0.0005004800831128396,0.0005004804233138408,263.395776,30.806525,8.114579025492306e-08
6,0.0002217674094069819,0.000221767443304483,1842.792676,83.036991,1.797109354802573e-08
8,0.0001245927848330613,0.0001245927967452867,4356.346891,149.693657,1.072718825326377e-08
10,7.968793970812239e-05,7.968794238418639e-05,8480.800841,258.72549,3.893455233491454e-09


==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_errors_16.csv <==
4,0.0005335244492700873,0.0005335691736137562,1.274237,0.966064,6.800491532712063e-06
6,0.0002341598634619142,0.0002341615061061881,2.989105,2.103498,8.541527716208012e-07
8,0.0001309331175669233,0.0001309347931238972,5.819371,2.994357,6.546989151847548e-07
10,8.350711455098786e-05,8.35087571826056e-05,9.854823,4.016333,5.20426564873924e-07


==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_errors_32.csv <==
4,0.0005108427996753868,0.0005108440451852962,5.787061,2.980423,8.346269968206318e-07
6,0.0002254787606294602,0.0002254789778908367,15.55233,5.883497,2.516294066309363e-07
8,0.0001264275231826866,0.0001264278466974395,33.023633,8.154370999999999,2.64429420633001e-07
10,8.076538261823486e-05,8.076542393306712e-05,61.404647,13.728435,7.340571087403924e-08


==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_errors_64.csv <==
4,0.0005032651091033194,0.0005032660200248344,33.130364,8.085808999999999,4.100393461513074e-07
6,0.0002227337499722074,0.000222733823110164,111.12731,18.746211,7.487599439832051e-08
8,0.0001250556640896415,0.0001250556927555747,265.797895,30.85792,4.501556522966618e-08
10,7.995284188687465e-05,7.995284997127625e-05,665.466097,50.085619,1.968956887858061e-08


==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_errors_8.csv <==
4,0.0006083865756451609,0.0006083987244961982,0.474011,0.716471,3.807904040482292e-06
6,0.0002638131374312143,0.0002638534873074348,0.738299,0.759339,4.6073011731481e-06
8,0.0001466655697633876,0.0001467863692748859,1.284496,0.9689720000000001,5.951796513760862e-06
10,9.322538387234288e-05,9.324618938247488e-05,2.036858,1.468709,1.968714086616321e-06


==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_speedup_128.csv <==
0,4,0.0005004800831128396,0.0005004804233138408,263.39577599999996,30.806525,8.114579025492307e-08,754.9999586126638
1,6,0.0002217674094069819,0.000221767443304483,1842.7926760000003,83.036991,1.7971093548025733e-08,2119.2430792681303
2,8,0.0001245927848330613,0.0001245927967452867,4356.346890999999,149.693657,1.072718825326377e-08,2810.174671596138
3,10,7.968793970812239e-05,7.968794238418639e-05,8480.800841,258.72549,3.8934552334914545e-09,3177.9146890397237



==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_speedup_16.csv <==
0,4,0.0005335244492700873,0.0005335691736137562,1.274237,0.9660639999999999,6.800491532712063e-06,31.89985342585999
1,6,0.0002341598634619142,0.00023416150610618808,2.989105,2.103498,8.541527716208012e-07,42.10163261386508
2,8,0.00013093311756692328,0.00013093479312389718,5.819371,2.994357,6.546989151847548e-07,94.34459551750176
3,10,8.350711455098785e-05,8.35087571826056e-05,9.854823,4.016333,5.20426564873924e-07,145.36867336448444



==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_speedup_32.csv <==
0,4,0.0005108427996753868,0.0005108440451852961,5.7870610000000005,2.980423,8.346269968206319e-07,94.1691162630271
1,6,0.0002254787606294602,0.00022547897789083668,15.55233,5.883497,2.516294066309363e-07,164.33819886370298
2,8,0.0001264275231826866,0.0001264278466974395,33.023633000000004,8.154371,2.64429420633001e-07,304.98075204083807
3,10,8.076538261823487e-05,8.076542393306712e-05,61.404647,13.728435000000001,7.340571087403924e-08,347.28074977227914



==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_speedup_64.csv <==
0,4,0.0005032651091033193,0.0005032660200248344,33.130364,8.085809,4.1003934615130745e-07,309.73468455661026
1,6,0.00022273374997220743,0.000222733823110164,111.12731000000001,18.746211,7.48759943983205e-08,492.79877944401676
2,8,0.00012505566408964151,0.0001250556927555747,265.79789500000004,30.85792,4.501556522966618e-08,761.3603736091092
3,10,7.995284188687465e-05,7.995284997127625e-05,665.466097,50.085619,1.9689568878580608e-08,1228.6570282779173



==> Results/Helmholtz_paper_study_nonconvex/Helmholtz_speedup_8.csv <==
0,4,0.0006083865756451608,0.0006083987244961983,0.47401099999999996,0.716471,3.8079040404822923e-06,-33.84086725073311
1,6,0.0002638131374312143,0.00026385348730743484,0.7382989999999999,0.759339,4.607301173148099e-06,-2.7708309463889025
2,8,0.0001466655697633876,0.0001467863692748859,1.2844959999999999,0.968972,5.9517965137608625e-06,32.562757231375095
3,10,9.322538387234288e-05,9.324618938247488e-05,2.036858,1.468709,1.9687140866163206e-06,38.68356495398339



==> Results/Transient_Nonlinear_Elastodynamics_MP_fullannulus_wave_par/energy.csv <==
0,0,0,0,0
0.005,4.857888405098505e-09,3.570633346527936e-09,6.714653547759346e-08,8.428521751626442e-09
0.01,2.853434328977557e-08,3.158828144337319e-08,2.211727946670773e-07,6.012262473314876e-08
0.015,8.607425499120428e-08,8.481502447812486e-08,4.571085448402748e-07,1.708892794693291e-07
0.02,1.899452498700037e-07,1.829619049068585e-07,7.743155613437448e-07,3.729071547768622e-07
0.025,3.508348904590925e-07,3.575925694438996e-07,1.170684818669669e-06,7.084274599029922e-07
0.03,5.767918178499033e-07,5.884870223849308e-07,1.643815909732321e-06,1.165278840234834e-06
0.035,8.764543480826895e-07,8.821224515223713e-07,2.190806412130896e-06,1.758576799605061e-06
0.04,1.252165054878914e-06,1.295211202544791e-06,2.808308046949432e-06,2.547376257423705e-06
0.045,1.701691834992138e-06,1.807994494029453e-06,3.492525767020805e-06,3.509686329021591e-06
0.05,2.223602023706522e-06,2.390239612474036e-06,4.239243082435533e-06,4.613841636180558e-06
0.05499999999999999,2.811062867242411e-06,3.102606332499323e-06,5.043857230898522e-06,5.913669199741734e-06
0.05999999999999999,3.453303121799492e-06,3.950776444078162e-06,5.901417703371867e-06,7.404079565877653e-06
0.06499999999999999,4.139584578941841e-06,4.874149495102236e-06,6.806654579647866e-06,9.013734074044077e-06
0.06999999999999999,4.857028266584617e-06,5.90178399830819e-06,7.753992134433072e-06,1.075881226489281e-05
0.075,5.591165069942772e-06,7.063682411320534e-06,8.737573789683743e-06,1.265484748126331e-05
0.08,6.327112184306581e-06,8.297234956306967e-06,9.751316249265621e-06,1.462434714061355e-05
0.08500000000000001,7.051012586337252e-06,9.585907659729524e-06,1.078896551484808e-05,1.663692024606678e-05
0.09000000000000001,7.749172233430705e-06,1.095837048496325e-05,1.184412866674865e-05,1.870754271839395e-05
0.09500000000000001,8.408958234734375e-06,1.23672455269547e-05,1.291029665390075e-05,2.077620376168907e-05
0.1,9.019914743655945e-06,1.377075428956224e-05,1.398087889486113e-05,2.279066903321818e-05
0.105,9.573316362680933e-06,1.518511839532558e-05,1.504925391200088e-05,2.475843475800652e-05
0.11,1.006291623789595e-05,1.657710579105512e-05,1.610882626421338e-05,2.664002202895107e-05
0.115,1.048500973966408e-05,1.789315581307681e-05,1.715306940457909e-05,2.837816555274089e-05
0.12,1.08380917866603e-05,1.913892085190185e-05,1.81755481358849e-05,2.997701263856215e-05
0.125,1.112384340572462e-05,2.03028623038975e-05,1.916994728735945e-05,3.142670570962212e-05
0.13,1.13461265491251e-05,2.133641851960068e-05,2.013012192760385e-05,3.268254506872578e-05
0.135,1.151085331017967e-05,2.223255797786014e-05,2.10501493829331e-05,3.37434112880398e-05
0.14,1.162655958709835e-05,2.299710733904261e-05,2.192436465842009e-05,3.462366692614095e-05
0.145,1.1703614588099e-05,2.360331548247287e-05,2.274738490153885e-05,3.530693007057187e-05
0.15,1.175335835263126e-05,2.404300087649219e-05,2.351413455284687e-05,3.579635922912346e-05
0.1550000000000001,1.1788581218883e-05,2.433268809433007e-05,2.421988003772766e-05,3.612126931321307e-05
0.1600000000000001,1.1823183823314e-05,2.447004759963083e-05,2.486027028085198e-05,3.629323142294483e-05
0.1650000000000001,1.187079172907407e-05,2.445452143407737e-05,2.543136728524786e-05,3.632531316315143e-05
0.1700000000000001,1.194488276998702e-05,2.430849807950677e-05,2.592966177474286e-05,3.625338084949379e-05
0.1750000000000001,1.20592595651774e-05,2.40502059932656e-05,2.635208821611583e-05,3.6109465558443e-05
0.1800000000000001,1.222647721150314e-05,2.369298078594205e-05,2.669604673337687e-05,3.591945799744519e-05
0.1850000000000001,1.245758641332696e-05,2.326198230221681e-05,2.695942484857761e-05,3.571956871554378e-05
0.1900000000000001,1.276266133753618e-05,2.278440253350345e-05,2.714061131009807e-05,3.554706387103963e-05
0.1950000000000001,1.314998957992012e-05,2.228432273893652e-05,2.723850260102841e-05,3.543431231885664e-05
0.2000000000000001,1.362551311281354e-05,2.178956035728191e-05,2.725250719678621e-05,3.541507347009544e-05
0.2050000000000001,1.409654777852571e-05,2.13221403615298e-05,2.724970696380371e-05,3.541868814005551e-05
0.2100000000000001,1.452505401037301e-05,2.08925976379264e-05,2.725026702812182e-05,3.54176516482994e-05
0.2150000000000001,1.491167877925854e-05,2.050585371714388e-05,2.725015491531358e-05,3.541753249640242e-05
0.2200000000000001,1.525064029068528e-05,2.016668150886643e-05,2.725017716842727e-05,3.54173217995517e-05
0.2250000000000001,1.554446995086174e-05,1.98725944579111e-05,2.725017247021648e-05,3.541706440877283e-05
0.2300000000000001,1.579447686070615e-05,1.962244261309175e-05,2.725017311520841e-05,3.54169194737979e-05
0.2350000000000001,1.600555049085743e-05,1.941116386405218e-05,2.72501726635667e-05,3.541671435490961e-05
0.2400000000000001,1.618298688804018e-05,1.923356023201651e-05,2.725017234147728e-05,3.541654712005669e-05
0.2450000000000001,1.633137455055807e-05,1.908502035137609e-05,2.72501721108124e-05,3.541639490193415e-05
0.2500000000000001,1.64565669398122e-05,1.895963750393317e-05,2.725017193880156e-05,3.541620444374537e-05
0.2550000000000001,1.656222434837571e-05,1.885384245941433e-05,2.725017183137843e-05,3.541606680779005e-05
0.2600000000000001,1.665249005487028e-05,1.876339492532972e-05,2.725017168587546e-05,3.54158849802e-05
0.2650000000000001,1.673042928408243e-05,1.868530038855057e-05,2.725017156915492e-05,3.5415729672633e-05
0.2700000000000001,1.679823139813758e-05,1.861734141126854e-05,2.725017142821384e-05,3.541557280940612e-05
0.2750000000000001,1.685841230538473e-05,1.855698723140782e-05,2.725017137394941e-05,3.541539953679255e-05
0.2800000000000001,1.691199481426631e-05,1.850326028614439e-05,2.725017131363882e-05,3.54152551004107e-05
0.2850000000000001,1.696048611890452e-05,1.845459675814855e-05,2.72501713239981e-05,3.541508287705307e-05
0.2900000000000001,1.700448180471209e-05,1.841045043068251e-05,2.725017131619087e-05,3.54149322353946e-05
0.2950000000000002,1.704446648008031e-05,1.837030910924852e-05,2.725017134038165e-05,3.541477558932883e-05
0.3000000000000002,1.708108628937533e-05,1.83335298601279e-05,2.725017132869069e-05,3.541461614950323e-05
0.3050000000000002,1.71144747865023e-05,1.829999714045898e-05,2.725017134378214e-05,3.541447192696128e-05
0.3100000000000002,1.71452665090362e-05,1.826904652868463e-05,2.725017133099706e-05,3.541431303772083e-05
0.3150000000000002,1.71736405072961e-05,1.824052828030702e-05,2.725017133356494e-05,3.541416878760313e-05
0.3200000000000002,1.719983052094151e-05,1.821418744820041e-05,2.725017128712325e-05,3.541401796914192e-05
0.3250000000000002,1.722404980332576e-05,1.818981894656757e-05,2.725017123492033e-05,3.541386874989333e-05
0.3300000000000002,1.724626127018152e-05,1.816746507729582e-05,2.725017115879161e-05,3.541372634747734e-05
0.3350000000000002,1.726678623417121e-05,1.814679113377095e-05,2.725017111736912e-05,3.541357736794216e-05
0.3400000000000002,1.728574976468254e-05,1.812768756891965e-05,2.725017108015664e-05,3.541343733360219e-05
0.3450000000000002,1.73034142254159e-05,1.810987861962007e-05,2.725017106058094e-05,3.541329284503596e-05
0.3500000000000002,1.731998185664027e-05,1.809316821153773e-05,2.725017104508195e-05,3.5413150068178e-05
0.3550000000000002,1.733543530606802e-05,1.807757445623349e-05,2.725017106788527e-05,3.54130097623015e-05
0.3600000000000002,1.734988530007373e-05,1.806298085379252e-05,2.725017111557471e-05,3.541286615386625e-05
0.3650000000000002,1.736330091302538e-05,1.804942736888579e-05,2.725017120199039e-05,3.541272828191117e-05
0.3700000000000002,1.73758330997655e-05,1.8036754621463e-05,2.725017131382298e-05,3.541258772122849e-05
0.3750000000000002,1.738763621529605e-05,1.802481331707396e-05,2.72501714624079e-05,3.541244953237001e-05
0.3800000000000002,1.739880187283195e-05,1.801350983401753e-05,2.725017164580752e-05,3.541231170684948e-05
0.3850000000000002,1.740942445781644e-05,1.800274794210104e-05,2.725017186257786e-05,3.541217239991748e-05
0.3900000000000002,1.74194435645356e-05,1.799259222045708e-05,2.725017210298414e-05,3.541203578499268e-05
0.3950000000000002,1.742885373537556e-05,1.798304421809156e-05,2.725017236644185e-05,3.541189795346713e-05
0.4000000000000002,1.743769479725317e-05,1.797406760235594e-05,2.725017264874495e-05,3.541176239960911e-05
0.4050000000000002,1.744605556666069e-05,1.796557157708437e-05,2.72501729327375e-05,3.541162714374506e-05
0.4100000000000003,1.745407534137501e-05,1.795741623616078e-05,2.725017319713381e-05,3.541149157753579e-05
0.4150000000000003,1.746178757083723e-05,1.794956951955538e-05,2.72501734272026e-05,3.541135709039261e-05
0.4200000000000003,1.746917944089216e-05,1.794204209259529e-05,2.725017362595024e-05,3.541122153348745e-05
0.4250000000000003,1.747617490282945e-05,1.793491259761471e-05,2.72501737801033e-05,3.541108750044416e-05
0.4300000000000003,1.748274130287883e-05,1.792821264452011e-05,2.725017387862687e-05,3.541095394739894e-05
0.4350000000000003,1.74889466341013e-05,1.792187447614354e-05,2.72501739108557e-05,3.541082111024484e-05
0.4400000000000003,1.749489506846249e-05,1.791579405210645e-05,2.725017389447265e-05,3.541068912056893e-05
0.4450000000000003,1.750068672886291e-05,1.790986967763974e-05,2.725017384495274e-05,3.541055640650265e-05
0.4500000000000003,1.750632981348087e-05,1.790409444956132e-05,2.725017377840886e-05,3.541042426304219e-05
0.4550000000000003,1.75117639104415e-05,1.789852794382301e-05,2.725017369554936e-05,3.541029185426451e-05
0.4600000000000003,1.751691766618157e-05,1.789324258921105e-05,2.725017361635787e-05,3.541016025539262e-05
0.4650000000000003,1.752177916198961e-05,1.788825042268264e-05,2.725017355473903e-05,3.541002958467225e-05
0.4700000000000003,1.752642011371998e-05,1.788347898893877e-05,2.725017352501601e-05,3.540989910265876e-05
0.4750000000000003,1.753092365114259e-05,1.787884542917581e-05,2.725017351860149e-05,3.54097690803184e-05
0.4800000000000003,1.753533223351027e-05,1.787430643183368e-05,2.725017353481053e-05,3.540963866534394e-05
0.4850000000000003,1.753961436925075e-05,1.786989401360558e-05,2.725017357172734e-05,3.540950838285633e-05
0.4900000000000003,1.754370112176553e-05,1.786567745350524e-05,2.725017362970245e-05,3.540937857527077e-05
0.4950000000000003,1.754756567330747e-05,1.786168362229362e-05,2.725017368846307e-05,3.540924929560109e-05
0.5000000000000003,1.755125106059343e-05,1.785786982256461e-05,2.725017373510723e-05,3.540912088315804e-05
0.5050000000000003,1.755485291990456e-05,1.785413949584596e-05,2.725017376361606e-05,3.540899241575052e-05
0.5100000000000003,1.755842722438882e-05,1.785043667248157e-05,2.725017378209682e-05,3.540886389687039e-05
0.5150000000000003,1.756194969545392e-05,1.784678550960946e-05,2.725017378788034e-05,3.540873520506337e-05
0.5200000000000004,1.756533299948339e-05,1.784327363748985e-05,2.725017377812339e-05,3.540860663697324e-05
0.5250000000000004,1.756849353595204e-05,1.783998531868433e-05,2.725017375515955e-05,3.540847885463637e-05
0.5300000000000004,1.757143618771878e-05,1.783691559159737e-05,2.725017373470684e-05,3.540835177931615e-05
0.5350000000000004,1.757425350717024e-05,1.78339717096961e-05,2.725017372454602e-05,3.540822521686634e-05
0.5400000000000004,1.757705574913975e-05,1.783104283456787e-05,2.725017372351521e-05,3.540809858370761e-05
0.5450000000000004,1.757988932268629e-05,1.782808228747141e-05,2.725017372684073e-05,3.540797161015769e-05
0.5500000000000004,1.758270262436111e-05,1.782514196090657e-05,2.725017374015539e-05,3.540784458526768e-05
0.5550000000000004,1.758540005298894e-05,1.782231779218352e-05,2.725017376685007e-05,3.540771784517246e-05
0.5600000000000004,1.758791735553676e-05,1.781967448846484e-05,2.725017379883864e-05,3.54075918440016e-05
0.5650000000000004,1.759027636443723e-05,1.781719012503683e-05,2.725017382249127e-05,3.540746648947406e-05
0.5700000000000004,1.759256076611608e-05,1.781478055888943e-05,2.725017383515421e-05,3.540734132500551e-05
0.5750000000000004,1.759483415001481e-05,1.781238188078949e-05,2.725017384323433e-05,3.540721603080431e-05
0.5800000000000004,1.759709226478634e-05,1.780999830042736e-05,2.725017384911537e-05,3.54070905652137e-05
0.5850000000000004,1.759927443371452e-05,1.780769085749838e-05,2.725017384776999e-05,3.540696529121289e-05
0.5900000000000004,1.760132580899459e-05,1.780551474626876e-05,2.72501738389539e-05,3.540684055526335e-05
0.5950000000000004,1.760325883039248e-05,1.780345764002114e-05,2.725017383287191e-05,3.540671647041362e-05
0.6000000000000004,1.76051506840983e-05,1.780144200436368e-05,2.725017383713543e-05,3.540659268846198e-05
0.6050000000000004,1.760707699267826e-05,1.779939175337807e-05,2.725017384838061e-05,3.540646874605633e-05
0.6100000000000004,1.760903885585338e-05,1.779730565100438e-05,2.725017385962888e-05,3.540634450685776e-05
0.6150000000000004,1.761095373793781e-05,1.779526652271928e-05,2.725017387374519e-05,3.540622026065709e-05
0.6200000000000004,1.761272013043487e-05,1.779337636529631e-05,2.72501738965548e-05,3.540609649573117e-05
0.6250000000000004,1.761429960152661e-05,1.779167390795033e-05,2.725017392418168e-05,3.540597350947694e-05
0.6300000000000004,1.761575694775871e-05,1.779009420429502e-05,2.725017394441555e-05,3.540585115205374e-05
0.6350000000000005,1.761721579448582e-05,1.778851309101118e-05,2.725017395396211e-05,3.5405728885497e-05
0.6400000000000005,1.761876073752583e-05,1.778684551282058e-05,2.725017395976406e-05,3.540560625034641e-05
0.6450000000000005,1.762037501897917e-05,1.778510829657947e-05,2.725017396685653e-05,3.540548331555865e-05
0.6500000000000005,1.762196329174462e-05,1.778339718739673e-05,2.725017396979401e-05,3.540536047914135e-05
0.6550000000000005,1.762343059442333e-05,1.778180761658827e-05,2.725017396484149e-05,3.540523821101161e-05
0.6600000000000005,1.76247565014791e-05,1.778036014363973e-05,2.725017395768456e-05,3.540511664511883e-05
0.6650000000000005,1.762600247372453e-05,1.777899298894476e-05,2.72501739557118e-05,3.540499546266929e-05
0.6700000000000005,1.762724866869974e-05,1.777762554237937e-05,2.725017395581019e-05,3.540487421107911e-05
0.6750000000000005,1.762852052293625e-05,1.777623219120262e-05,2.725017395160457e-05,3.540475271413888e-05
0.6800000000000005,1.762977471814408e-05,1.777485651508556e-05,2.725017394517639e-05,3.540463123322964e-05
0.6850000000000005,1.763095183865554e-05,1.777355831915989e-05,2.72501739452216e-05,3.540451015781543e-05
0.6900000000000005,1.76320401234335e-05,1.77723495383856e-05,2.725017395167862e-05,3.54043896618191e-05
0.6950000000000005,1.763309507883193e-05,1.777117449954529e-05,2.725017395548222e-05,3.540426957837721e-05
0.7000000000000005,1.763419606151449e-05,1.776995339477042e-05,2.725017395269419e-05,3.540414945628492e-05
0.7050000000000005,1.763536899271385e-05,1.776866000745116e-05,2.725017395098045e-05,3.540402900016501e-05
0.7100000000000005,1.763655160851264e-05,1.776735678124944e-05,2.725017395669289e-05,3.540390838976208e-05
0.7150000000000005,1.763763803153007e-05,1.776615005291419e-05,2.725017396574913e-05,3.540378808444426e-05
0.7200000000000005,1.763856276287339e-05,1.776510571084185e-05,2.725017397155855e-05,3.540366847371525e-05
0.7250000000000005,1.763935802242064e-05,1.776419152646359e-05,2.725017397649265e-05,3.540354954888424e-05
0.7300000000000005,1.764013620575139e-05,1.776329467900392e-05,2.725017398624971e-05,3.540343088475531e-05
0.7350000000000005,1.764100614361463e-05,1.776230581331155e-05,2.725017399870958e-05,3.540331195692618e-05
0.7400000000000005,1.76419896219099e-05,1.776120297892075e-05,2.725017400704341e-05,3.540319260083064e-05
0.7450000000000006,1.764301115432503e-05,1.776006201254465e-05,2.72501740121951e-05,3.540307316686968e-05
0.7500000000000006,1.764396917922365e-05,1.775898499274205e-05,2.725017402219573e-05,3.540295417196571e-05
0.7550000000000006,1.764482264082098e-05,1.775801325078218e-05,2.725017403861922e-05,3.540283589160316e-05
0.7600000000000006,1.76456298115099e-05,1.775708843708455e-05,2.725017405291616e-05,3.540271824859445e-05
0.7650000000000006,1.764652660264938e-05,1.775607435504954e-05,2.725017405958585e-05,3.540260095769892e-05
0.7700000000000006,1.76476852201252e-05,1.77547987684776e-05,2.725017406410719e-05,3.54024839886028e-05
0.7750000000000006,1.764933560888678e-05,1.775303231350622e-05,2.725017407255529e-05,3.5402367922393e-05
0.7800000000000006,1.765189532952218e-05,1.775035849493743e-05,2.725017408106243e-05,3.540225382445962e-05
0.7850000000000006,1.765617379593046e-05,1.774596903585849e-05,2.725017408244175e-05,3.540214283178894e-05
0.7900000000000006,1.76635745686489e-05,1.773846116547585e-05,2.725017407818084e-05,3.540203573412475e-05
0.7950000000000006,1.767621571729215e-05,1.772571684196523e-05,2.725017407509124e-05,3.540193255925738e-05
0.8000000000000006,1.769688719379086e-05,1.770494493187152e-05,2.725017407361488e-05,3.540183212566238e-05
0.8050000000000006,1.772876051419566e-05,1.767297111788265e-05,2.725017406856516e-05,3.540173163207831e-05
0.8100000000000006,1.777478566682815e-05,1.76268409093487e-05,2.725017406097932e-05,3.540162657617684e-05
0.8150000000000006,1.783679515669768e-05,1.756471639114822e-05,2.725017405928699e-05,3.54015115478459e-05
0.8200000000000006,1.791453015466302e-05,1.748685236252473e-05,2.725017406686155e-05,3.540138251718775e-05
0.8250000000000006,1.800505737679432e-05,1.739618251587057e-05,2.725017407650287e-05,3.540123989266489e-05
0.8300000000000006,1.810308441525813e-05,1.729800548216631e-05,2.725017408186767e-05,3.540108989742443e-05
0.8350000000000006,1.82022713629394e-05,1.719867069907829e-05,2.725017408649558e-05,3.540094206201768e-05
0.8400000000000006,1.829692040564368e-05,1.710388286427967e-05,2.725017409591524e-05,3.540080326992335e-05
0.8450000000000006,1.838295505325818e-05,1.701771760155559e-05,2.725017410703644e-05,3.540067265481377e-05
0.8500000000000006,1.845749689941524e-05,1.694304595010028e-05,2.725017411351244e-05,3.540054284951552e-05
0.8550000000000006,1.851755709439605e-05,1.688285082735144e-05,2.725017411719336e-05,3.540040792174749e-05
0.8600000000000007,1.855929143800928e-05,1.684097904992433e-05,2.725017412571242e-05,3.540027048793361e-05
0.8650000000000007,1.857875598965526e-05,1.682138362028778e-05,2.72501741401367e-05,3.540013960994305e-05
0.8700000000000007,1.857344014667629e-05,1.682658069522242e-05,2.725017415411928e-05,3.540002084189872e-05
0.8750000000000007,1.854289921815192e-05,1.685701100397637e-05,2.725017416534598e-05,3.539991022212829e-05
0.8800000000000007,1.848789712747524e-05,1.691190345037817e-05,2.725017417930508e-05,3.539980057785342e-05
0.8850000000000007,1.84094266727057e-05,1.699026594344785e-05,2.725017419901284e-05,3.539969261615355e-05
0.8900000000000007,1.830919362215248e-05,1.709040166182593e-05,2.725017421894741e-05,3.539959528397842e-05
0.8950000000000007,1.819110487506667e-05,1.720840894803912e-05,2.725017423365044e-05,3.539951382310579e-05
0.9000000000000007,1.806175663547928e-05,1.733768561798745e-05,2.725017424608337e-05,3.539944225346672e-05
0.9050000000000007,1.792918240294033e-05,1.74701884436274e-05,2.725017426142125e-05,3.539937084656773e-05
0.9100000000000007,1.780131472979991e-05,1.759798115431247e-05,2.725017427776674e-05,3.539929588411239e-05
0.9150000000000007,1.768536513866476e-05,1.77138509981536e-05,2.725017429015613e-05,3.539921613681837e-05
0.9200000000000007,1.758726116696676e-05,1.781186294829402e-05,2.725017430058583e-05,3.539912411526077e-05
0.9250000000000007,1.751015177421232e-05,1.788885905173744e-05,2.725017431600633e-05,3.539901082594976e-05
0.9300000000000007,1.745328857464926e-05,1.794559141836594e-05,2.725017433726954e-05,3.539887999301519e-05
0.9350000000000007,1.74132927500779e-05,1.798545570574725e-05,2.725017435786239e-05,3.539874845582515e-05
0.9400000000000007,1.738709935608007e-05,1.801152942828493e-05,2.725017437451178e-05,3.5398628784365e-05
0.9450000000000007,1.737365497825531e-05,1.802486311372097e-05,2.725017439172907e-05,3.539851809197628e-05
0.9500000000000007,1.737312221274667e-05,1.80252837409845e-05,2.725017441346109e-05,3.539840595373116e-05
0.9550000000000007,1.738510295109734e-05,1.801318216517595e-05,2.725017443690368e-05,3.539828511627329e-05
0.9600000000000007,1.74074739311036e-05,1.799067998050535e-05,2.725017445856149e-05,3.539815391160895e-05
0.9650000000000007,1.743638218287565e-05,1.796163651890886e-05,2.725017448090611e-05,3.539801870178451e-05
0.9700000000000008,1.746774266039527e-05,1.793014972723564e-05,2.725017450764039e-05,3.539789238763091e-05
0.9750000000000008,1.749927284026801e-05,1.78985060856418e-05,2.725017453639826e-05,3.539777892590982e-05
0.9800000000000008,1.753047153025156e-05,1.786719355179142e-05,2.725017456222132e-05,3.539766508204299e-05
0.9850000000000008,1.75603039901618e-05,1.783723637326454e-05,2.725017458580982e-05,3.539754036342634e-05
0.9900000000000008,1.758619046649222e-05,1.781122457486432e-05,2.725017461175923e-05,3.539741504135655e-05
0.9950000000000008,1.760606374501829e-05,1.779123999733642e-05,2.72501746394378e-05,3.539730374235471e-05
1.000000000000001,1.762026928324613e-05,1.777693404637146e-05,2.725017466216899e-05,3.539720332961759e-05
1.005000000000001,1.763062336839674e-05,1.776647781486927e-05,2.725017467669692e-05,3.539710118326601e-05
1.01,1.763852769080717e-05,1.775846634286185e-05,2.725017468777421e-05,3.539699403366903e-05
1.015,1.764474108380668e-05,1.775214706776003e-05,2.725017470128993e-05,3.539688815156671e-05
1.02,1.765035900758523e-05,1.774642744418322e-05,2.725017471765558e-05,3.539678645176845e-05
1.025,1.765686379133329e-05,1.773981709487732e-05,2.725017473494072e-05,3.539668088621061e-05
1.03,1.76646241546305e-05,1.773193929750314e-05,2.725017475407602e-05,3.539656345213364e-05
1.035,1.767216447609064e-05,1.772427823840621e-05,2.725017477644192e-05,3.539644271449686e-05
1.04,1.767798730249327e-05,1.771834519726212e-05,2.725017479902675e-05,3.539633249975539e-05
1.045,1.768232981904397e-05,1.771389953042305e-05,2.725017481688502e-05,3.539622934946703e-05
1.05,1.768625123433639e-05,1.770987144408715e-05,2.725017482902117e-05,3.539612267842354e-05
1.054999999999999,1.769025063360062e-05,1.770576275013595e-05,2.725017483702275e-05,3.539601338373657e-05
1.059999999999999,1.769446568089031e-05,1.77014387441103e-05,2.725017483824738e-05,3.539590442500061e-05
1.064999999999999,1.769886796183401e-05,1.769692435684216e-05,2.725017482508733e-05,3.539579231867617e-05
1.069999999999999,1.770287827685698e-05,1.769280031263893e-05,2.725017479178644e-05,3.539567858949591e-05
1.074999999999999,1.770597548114624e-05,1.768959569658837e-05,2.725017473821835e-05,3.539557117773461e-05
1.079999999999999,1.77087139243609e-05,1.768675441960293e-05,2.725017466615341e-05,3.539546834396383e-05
1.084999999999999,1.771198143679531e-05,1.768337793964635e-05,2.725017457621721e-05,3.539535937644167e-05
1.089999999999999,1.771556652735812e-05,1.767967849420978e-05,2.725017447156638e-05,3.53952450215679e-05
1.094999999999999,1.771870676706533e-05,1.767642844699414e-05,2.725017436271788e-05,3.539513521405947e-05
1.099999999999999,1.772139488553689e-05,1.767363453655546e-05,2.725017426635567e-05,3.539502942209235e-05
1.104999999999998,1.772405571865521e-05,1.767086576625025e-05,2.725017420022153e-05,3.539492148490546e-05
1.109999999999998,1.77267608904745e-05,1.766805097670456e-05,2.72501741801188e-05,3.539481186717906e-05
1.114999999999998,1.772933384583974e-05,1.76653686565418e-05,2.725017421842518e-05,3.539470250238154e-05
1.119999999999998,1.773164498631802e-05,1.766294940126825e-05,2.725017431932605e-05,3.539459438758628e-05
1.124999999999998,1.773383664620641e-05,1.766065180053024e-05,2.725017447256539e-05,3.539448844673665e-05
1.129999999999998,1.773626436851294e-05,1.765811652701967e-05,2.725017465406404e-05,3.539438089553261e-05
1.134999999999998,1.773886717461864e-05,1.765540267298025e-05,2.725017483627416e-05,3.539426984759889e-05
1.139999999999998,1.7741202535472e-05,1.765295862462284e-05,2.725017500009922e-05,3.539416116009485e-05
1.144999999999998,1.77432818048312e-05,1.765077397869544e-05,2.725017513874358e-05,3.539405578352664e-05
1.149999999999997,1.774543552486991e-05,1.764851267829218e-05,2.725017525292647e-05,3.539394820316208e-05
1.154999999999997,1.774762318658005e-05,1.764621592268536e-05,2.725017534389534e-05,3.539383910926541e-05
1.159999999999997,1.774967465585937e-05,1.76440573587198e-05,2.725017540977157e-05,3.539373201457917e-05
1.164999999999997,1.775168584668455e-05,1.764193970807019e-05,2.72501754469226e-05,3.539362555475474e-05
1.169999999999997,1.775375910790097e-05,1.763975858198641e-05,2.725017545534148e-05,3.539351768988738e-05
1.174999999999997,1.775578593359839e-05,1.763762380621412e-05,2.725017544415729e-05,3.539340973981251e-05
1.179999999999997,1.775771356454935e-05,1.763559006069113e-05,2.725017543096778e-05,3.539330362524048e-05
1.184999999999997,1.775972481888416e-05,1.76334727316886e-05,2.725017543131508e-05,3.539319755057275e-05
1.189999999999997,1.776190239700851e-05,1.763118724049252e-05,2.725017544450065e-05,3.539308963750103e-05
1.194999999999997,1.776408671517508e-05,1.762889539473508e-05,2.72501754501812e-05,3.539298210991016e-05
1.199999999999996,1.776619161284571e-05,1.762668390530547e-05,2.725017542298935e-05,3.539287551815117e-05
1.204999999999996,1.776819313589422e-05,1.762457507068097e-05,2.725017535281098e-05,3.53927682065752e-05
1.209999999999996,1.776998777966023e-05,1.76226737029791e-05,2.725017524986292e-05,3.539266148263932e-05
1.214999999999996,1.777159538174731e-05,1.762096057029836e-05,2.725017513033272e-05,3.539255595204566e-05
1.219999999999996,1.777313263389574e-05,1.76193169041755e-05,2.72501750009813e-05,3.539244953807124e-05
1.224999999999996,1.777454274846211e-05,1.761779950002935e-05,2.725017485987759e-05,3.539234224849146e-05
1.229999999999996,1.777564288224836e-05,1.761659226979622e-05,2.725017470802939e-05,3.539223515204458e-05
1.234999999999996,1.777623001592985e-05,1.761589768703506e-05,2.725017455524129e-05,3.539212770296492e-05
1.239999999999996,1.777603290058055e-05,1.761598731951641e-05,2.725017441614256e-05,3.539202022009695e-05
1.244999999999995,1.777479154757899e-05,1.761712179055159e-05,2.725017430613215e-05,3.539191333813058e-05
1.249999999999995,1.777229676819661e-05,1.76195095043321e-05,2.72501742410573e-05,3.539180627252871e-05
1.254999999999995,1.776829489054349e-05,1.762340423870887e-05,2.725017423167427e-05,3.539169912925236e-05
1.259999999999995,1.776253545816924e-05,1.762905715206191e-05,2.725017427091612e-05,3.539159261023115e-05
1.264999999999995,1.775486102935477e-05,1.763662571868323e-05,2.725017433200203e-05,3.539148674803799e-05
1.269999999999995,1.77452382101269e-05,1.764614368483969e-05,2.725017438893587e-05,3.539138189496659e-05
1.274999999999995,1.7733806537847e-05,1.765747147464943e-05,2.72501744364993e-05,3.539127801249643e-05
1.279999999999995,1.772084338536306e-05,1.767033111415041e-05,2.725017448238158e-05,3.539117449951347e-05
1.284999999999995,1.770667442187445e-05,1.768439669733257e-05,2.725017452617655e-05,3.539107111920703e-05
1.289999999999994,1.769162963577957e-05,1.769933810612892e-05,2.725017455827215e-05,3.53909677419085e-05
1.294999999999994,1.767602897035309e-05,1.771483553419739e-05,2.725017457414777e-05,3.539086450455048e-05
1.299999999999994,1.766022016734833e-05,1.773054161993533e-05,2.725017457685437e-05,3.539076178728366e-05
1.304999999999994,1.764463236202355e-05,1.774602727747895e-05,2.725017456864654e-05,3.53906596395025e-05
1.309999999999994,1.762977470058739e-05,1.776078313065467e-05,2.725017455106815e-05,3.539055783124206e-05
1.314999999999994,1.761618553899326e-05,1.777427040471104e-05,2.725017453213714e-05,3.53904559437043e-05
1.319999999999994,1.760435253930084e-05,1.778600101688605e-05,2.725017452490229e-05,3.539035355618689e-05
1.324999999999994,1.759464556236069e-05,1.77956049556951e-05,2.725017453511772e-05,3.539025051805579e-05
1.329999999999994,1.758729570482181e-05,1.780285117571286e-05,2.725017455225215e-05,3.539014688053467e-05
1.334999999999994,1.758240633564825e-05,1.780763640167027e-05,2.725017455775772e-05,3.539004273731852e-05
1.339999999999993,1.75799657447086e-05,1.780997232030912e-05,2.72501745446771e-05,3.538993806501773e-05
1.344999999999993,1.757983782894369e-05,1.780999489409515e-05,2.725017452432807e-05,3.538983272303884e-05
1.349999999999993,1.758174004779193e-05,1.780798662272728e-05,2.725017451096461e-05,3.538972667051921e-05
1.354999999999993,1.758525127673491e-05,1.780436894891053e-05,2.725017450704147e-05,3.538962022564544e-05
1.359999999999993,1.758988418378341e-05,1.779962981240621e-05,2.725017450770876e-05,3.538951399618961e-05
1.364999999999993,1.759519399082373e-05,1.779421447582474e-05,2.72501745106777e-05,3.538940846664847e-05
1.369999999999993,1.760085344979764e-05,1.778845026255392e-05,2.725017451437853e-05,3.538930371235156e-05
1.374999999999993,1.76066532639119e-05,1.778254617384415e-05,2.725017451384978e-05,3.538919943775605e-05
1.379999999999993,1.761244414630149e-05,1.777665110263286e-05,2.725017450705738e-05,3.538909524893435e-05
1.384999999999992,1.761806883841929e-05,1.77709220532265e-05,2.725017450122888e-05,3.538899089164579e-05
1.389999999999992,1.762332771134315e-05,1.77655587288269e-05,2.725017450525845e-05,3.538888644017005e-05
1.394999999999992,1.762800653310738e-05,1.77607757566853e-05,2.725017451732815e-05,3.538878228979268e-05
1.399999999999992,1.763194897883892e-05,1.775672982958078e-05,2.72501745266166e-05,3.538867880841971e-05
1.404999999999992,1.763511235523776e-05,1.775346368932348e-05,2.725017452739766e-05,3.538857604456125e-05
1.409999999999992,1.763756269199947e-05,1.775091100915423e-05,2.725017452469531e-05,3.53884737011537e-05
1.414999999999992,1.763941493712728e-05,1.774895645043871e-05,2.725017452425231e-05,3.538837138756599e-05
1.419999999999992,1.764077067492838e-05,1.774749830319101e-05,2.725017452419269e-05,3.538826897811939e-05
1.424999999999992,1.764170756040272e-05,1.774645911101379e-05,2.725017452003445e-05,3.538816667141651e-05
1.429999999999992,1.764231621049584e-05,1.774574846842147e-05,2.725017451189633e-05,3.538806467891731e-05
1.434999999999991,1.764272638898019e-05,1.774523651025382e-05,2.725017450371488e-05,3.538796289923401e-05
1.439999999999991,1.764307693168338e-05,1.774478402440703e-05,2.725017449893003e-05,3.538786095609042e-05
1.444999999999991,1.764344974900875e-05,1.774430881345001e-05,2.725017449745628e-05,3.538775856245876e-05
1.449999999999991,1.764383049071508e-05,1.77438252915915e-05,2.725017449560083e-05,3.538765578230659e-05
1.454999999999991,1.764413164221273e-05,1.77434213311606e-05,2.725017449060781e-05,3.538755297337333e-05
1.459999999999991,1.764426002499298e-05,1.774319049284122e-05,2.725017448430843e-05,3.53874505178342e-05
1.464999999999991,1.764417786373118e-05,1.774317068205096e-05,2.725017447946266e-05,3.538734854578215e-05
1.469999999999991,1.764391727663921e-05,1.774332965338003e-05,2.725017447550289e-05,3.538724693001924e-05
1.474999999999991,1.764355455282986e-05,1.774359091381808e-05,2.725017447120025e-05,3.538714546664794e-05
1.47999999999999,1.764317196820778e-05,1.774387198661724e-05,2.725017446776123e-05,3.538704395482501e-05
1.48499999999999,1.764282076292764e-05,1.774412146774987e-05,2.725017446643762e-05,3.538694223067751e-05
1.48999999999999,1.764249608792334e-05,1.774434418864037e-05,2.725017446662768e-05,3.538684027656372e-05
1.49499999999999,1.764214377239014e-05,1.774459453524558e-05,2.725017446787028e-05,3.538673830763573e-05
1.49999999999999,1.764170484677957e-05,1.774493178177983e-05,2.72501744704934e-05,3.53866366285594e-05
1.50499999999999,1.764116379634705e-05,1.77453715376791e-05,2.725017447426195e-05,3.538653533402615e-05
1.50999999999999,1.764055361398782e-05,1.774588059591365e-05,2.725017447890597e-05,3.538643420990148e-05
1.51499999999999,1.763991196489086e-05,1.774642097981058e-05,2.725017448431823e-05,3.538633294470143e-05
1.51999999999999,1.763923292438719e-05,1.77469985444048e-05,2.725017448866181e-05,3.5386231468792e-05
1.524999999999989,1.763846990938324e-05,1.774766018278139e-05,2.725017448947959e-05,3.538613009216463e-05
1.529999999999989,1.763759629220635e-05,1.774843289823825e-05,2.725017448753602e-05,3.53860291904446e-05
1.534999999999989,1.763665955357914e-05,1.774926920247118e-05,2.725017448616034e-05,3.538592875605032e-05
1.539999999999989,1.763576362873154e-05,1.775006474382315e-05,2.725017448688498e-05,3.53858283725547e-05
1.544999999999989,1.763499470360428e-05,1.775073297617276e-05,2.725017448847964e-05,3.538572767977703e-05
1.549999999999989,1.763437556213973e-05,1.775125125475493e-05,2.725017448960251e-05,3.538562681689465e-05
1.554999999999989,1.763390797050653e-05,1.775161835847166e-05,2.725017449017086e-05,3.538552632897818e-05
1.559999999999989,1.763367204344228e-05,1.775175467862501e-05,2.725017449009846e-05,3.538542672206729e-05
1.564999999999989,1.763390873332963e-05,1.775141946183408e-05,2.725017448813764e-05,3.538532819516371e-05
1.569999999999989,1.76350495025196e-05,1.775018122493301e-05,2.725017448317809e-05,3.538523072745261e-05
1.574999999999988,1.763771631719916e-05,1.774741803451983e-05,2.72501744763655e-05,3.538513435171899e-05
1.579999999999988,1.764273395126623e-05,1.774230527796427e-05,2.725017447041339e-05,3.53850392292305e-05
1.584999999999988,1.765115422457262e-05,1.773379117529374e-05,2.725017446655635e-05,3.538494539986637e-05
1.589999999999988,1.766424825402865e-05,1.772060431029579e-05,2.725017446363211e-05,3.538485256432443e-05
1.594999999999988,1.768343392813873e-05,1.770132611458134e-05,2.725017446068815e-05,3.538476004272007e-05
1.599999999999988,1.771012749510005e-05,1.767453920482989e-05,2.725017445882884e-05,3.538466669992994e-05
1.604999999999988,1.774550344216085e-05,1.763906741184206e-05,2.725017445929121e-05,3.538457085400291e-05
1.609999999999988,1.779015870891651e-05,1.759431177645744e-05,2.725017446127026e-05,3.538447048537395e-05
1.614999999999988,1.784374077179633e-05,1.754062313025536e-05,2.725017446316437e-05,3.538436390205169e-05
1.619999999999987,1.790467048725129e-05,1.747958004897314e-05,2.725017446455012e-05,3.538425053622443e-05
1.624999999999987,1.797009577493849e-05,1.741403562411408e-05,2.725017446541554e-05,3.538413139905257e-05
1.629999999999987,1.803614069992819e-05,1.734786827890396e-05,2.72501744649421e-05,3.538400897883215e-05
1.634999999999987,1.809841042014817e-05,1.728547618440862e-05,2.725017446276873e-05,3.538388660455678e-05
1.639999999999987,1.815261967859403e-05,1.723114782006535e-05,2.725017446027337e-05,3.538376749865938e-05
1.644999999999987,1.819516709326287e-05,1.718848677053426e-05,2.7250174458811e-05,3.538365386379713e-05
1.649999999999987,1.822349364654552e-05,1.716005262939741e-05,2.725017445747621e-05,3.538354627594293e-05
1.654999999999987,1.823612807085584e-05,1.714731549857126e-05,2.725017445413461e-05,3.53834435694271e-05
1.659999999999987,1.82324266678061e-05,1.715091681180287e-05,2.725017444768954e-05,3.538334347960898e-05
1.664999999999986,1.821216632643072e-05,1.717107783851895e-05,2.72501744379437e-05,3.538324416494967e-05
1.669999999999986,1.817528524942186e-05,1.720786061524908e-05,2.725017442453212e-05,3.538314586467094e-05
1.674999999999986,1.812203079005847e-05,1.726102048071822e-05,2.725017440753292e-05,3.538305127077668e-05
1.679999999999986,1.805350209519714e-05,1.732946179791474e-05,2.72501743881792e-05,3.538296389311188e-05
1.684999999999986,1.797223471891641e-05,1.741065059411745e-05,2.725017436799217e-05,3.538288531303386e-05
1.689999999999986,1.788235191614089e-05,1.75004615276561e-05,2.725017434819957e-05,3.5382813443797e-05
1.694999999999986,1.778906469140232e-05,1.75936787682663e-05,2.725017433057356e-05,3.538274345966863e-05
1.699999999999986,1.769777849658049e-05,1.768489231174156e-05,2.72501743176029e-05,3.538267080832205e-05
1.704999999999986,1.761334510581503e-05,1.776924853681352e-05,2.725017431125365e-05,3.538259364262855e-05
1.709999999999986,1.753979199873702e-05,1.784272028557524e-05,2.725017431224128e-05,3.538251228431226e-05
1.714999999999985,1.748032981267095e-05,1.790209643911866e-05,2.725017432003864e-05,3.538242625178961e-05
1.719999999999985,1.743713396342752e-05,1.794519845448773e-05,2.725017433255088e-05,3.538233241791524e-05
1.724999999999985,1.741073235192671e-05,1.797149491261197e-05,2.72501743468087e-05,3.538222726453868e-05
1.729999999999985,1.73995253490529e-05,1.798258625850284e-05,2.725017436109225e-05,3.538211160755574e-05
1.734999999999985,1.740019257439625e-05,1.798179975889689e-05,2.725017437508846e-05,3.538199233329314e-05
1.739999999999985,1.740904770544791e-05,1.797283023990021e-05,2.725017438750244e-05,3.538187794534813e-05
1.744999999999985,1.742341606236369e-05,1.795835576073698e-05,2.725017439575225e-05,3.538177182310068e-05
1.749999999999985,1.744199086739591e-05,1.793967959884594e-05,2.725017439842765e-05,3.538167046624185e-05
1.754999999999985,1.746411502262369e-05,1.79174533670633e-05,2.725017439549984e-05,3.538156838968699e-05
1.759999999999984,1.748890377245862e-05,1.789255967243789e-05,2.725017438610596e-05,3.538146344489651e-05
1.764999999999984,1.751496485670669e-05,1.786639186313176e-05,2.725017436914321e-05,3.538135671983846e-05
1.769999999999984,1.754057659881388e-05,1.784067260965609e-05,2.725017434598604e-05,3.538124920846996e-05
1.774999999999984,1.756385285595752e-05,1.781728859072853e-05,2.725017431968248e-05,3.538114144668605e-05
1.779999999999984,1.758296550705797e-05,1.779807079822069e-05,2.72501742919198e-05,3.538103630527867e-05
1.784999999999984,1.759678769012956e-05,1.778415087539187e-05,2.725017426341933e-05,3.538093856552143e-05
1.789999999999984,1.760563181910868e-05,1.777521735539604e-05,2.72501742360829e-05,3.538084917450472e-05
1.794999999999984,1.761111524058848e-05,1.776964662467608e-05,2.725017421189397e-05,3.538076186526456e-05
1.799999999999984,1.761492984003373e-05,1.776573912145171e-05,2.72501741907877e-05,3.538066896148544e-05
1.804999999999984,1.761772983435507e-05,1.776284046348099e-05,2.725017417135479e-05,3.538057029783607e-05
1.809999999999983,1.761939956123851e-05,1.776107348736089e-05,2.725017415190924e-05,3.53804730485994e-05
1.814999999999983,1.762025885314019e-05,1.776012300368555e-05,2.72501741297301e-05,3.538038185682574e-05
1.819999999999983,1.762153385291744e-05,1.775875849898028e-05,2.725017410162665e-05,3.538029235189772e-05
1.824999999999983,1.762440775074441e-05,1.775578896615122e-05,2.725017406623184e-05,3.538019671689562e-05
1.829999999999983,1.762884453155395e-05,1.775124892898945e-05,2.725017402403345e-05,3.538009346054341e-05
1.834999999999983,1.763362472488275e-05,1.774636401332795e-05,2.725017397566567e-05,3.53799887382107e-05
1.839999999999983,1.763748783222567e-05,1.774240119036948e-05,2.725017392243655e-05,3.537988902259515e-05
1.844999999999983,1.764010696351042e-05,1.773968821119967e-05,2.725017386751342e-05,3.537979517471009e-05
1.849999999999983,1.764207723053066e-05,1.773762611157614e-05,2.725017381421924e-05,3.53797033421068e-05
1.854999999999982,1.764420073162187e-05,1.773540862051628e-05,2.725017376401119e-05,3.537960935213815e-05
1.859999999999982,1.764683240247204e-05,1.773267969176536e-05,2.725017371713528e-05,3.53795120942374e-05
1.864999999999982,1.764980635580912e-05,1.772960752810881e-05,2.725017367297562e-05,3.537941388391793e-05
1.869999999999982,1.765287026136172e-05,1.772644704305267e-05,2.725017362858469e-05,3.537931730441439e-05
1.874999999999982,1.765601651524182e-05,1.772320508668666e-05,2.725017357932538e-05,3.537922160192849e-05
1.879999999999982,1.765925990111173e-05,1.771986421500535e-05,2.725017352212791e-05,3.537912411611708e-05
1.884999999999982,1.766230050008268e-05,1.771672507089925e-05,2.725017345667799e-05,3.537902557098192e-05
1.889999999999982,1.766482076718151e-05,1.77141094399418e-05,2.725017338398857e-05,3.537893020712331e-05
1.894999999999982,1.766711209594012e-05,1.771172654728067e-05,2.725017330600657e-05,3.537883864322079e-05
1.899999999999981,1.766990258596431e-05,1.770884245445302e-05,2.725017322590225e-05,3.537874504041733e-05
1.904999999999981,1.767336189023309e-05,1.77052835155166e-05,2.725017314658646e-05,3.537864540574969e-05
1.909999999999981,1.767675610253282e-05,1.770178848730325e-05,2.725017306929147e-05,3.537854458983607e-05
1.914999999999981,1.767942707377314e-05,1.769902237344539e-05,2.725017299439326e-05,3.537844944721854e-05
1.919999999999981,1.768168495400974e-05,1.769667344074702e-05,2.725017292211341e-05,3.537835839475676e-05
1.924999999999981,1.768428761541856e-05,1.769397672347287e-05,2.725017285156681e-05,3.537826433889143e-05
1.929999999999981,1.768738377735267e-05,1.769078187736119e-05,2.725017278067029e-05,3.537816565471386e-05
1.934999999999981,1.769048550141914e-05,1.768758175460556e-05,2.725017270771563e-05,3.53780672560247e-05
1.939999999999981,1.76932570514287e-05,1.768471488771143e-05,2.725017263213123e-05,3.537797193914013e-05
1.944999999999981,1.769580942738565e-05,1.768206798233489e-05,2.725017255411925e-05,3.537787740972055e-05
1.94999999999998,1.769831273667156e-05,1.76794689595368e-05,2.725017247495157e-05,3.537778169620836e-05
1.95499999999998,1.770076234294543e-05,1.767692339459522e-05,2.725017239707625e-05,3.537768573754065e-05
1.95999999999998,1.770312468384304e-05,1.767446559082513e-05,2.725017232245468e-05,3.537759027466817e-05
1.96499999999998,1.77054012661198e-05,1.767209331955919e-05,2.725017225088802e-05,3.537749458567899e-05
1.96999999999998,1.770753727240886e-05,1.766986146204519e-05,2.725017218034782e-05,3.537739873445405e-05
1.97499999999998,1.77094824897661e-05,1.766782133810105e-05,2.725017210819655e-05,3.537730382786715e-05
1.97999999999998,1.771132761529005e-05,1.766588196120295e-05,2.725017203209634e-05,3.5377209576493e-05
1.98499999999998,1.771318441192413e-05,1.766392989130282e-05,2.725017195102502e-05,3.537711430322696e-05
1.98999999999998,1.771495897757094e-05,1.766205915937486e-05,2.725017186580169e-05,3.537701813694579e-05
1.994999999999979,1.771647673027607e-05,1.766044662434571e-05,2.725017177826895e-05,3.537692335462177e-05
1.999999999999979,1.771781249889353e-05,1.765901768264639e-05,2.725017169050847e-05,3.537683018153992e-05
2.004999999999979,1.771919282863189e-05,1.765754288711465e-05,2.725017160519992e-05,3.537673571574654e-05
2.009999999999979,1.772055837010589e-05,1.765608071041527e-05,2.725017152557601e-05,3.537663908052116e-05
2.014999999999979,1.77215850834547e-05,1.765495826532536e-05,2.725017145424521e-05,3.537654334878005e-05
2.019999999999979,1.772216658620128e-05,1.76542832447482e-05,2.725017139245783e-05,3.537644983094948e-05
2.024999999999979,1.772246049334327e-05,1.765389506862966e-05,2.725017134036549e-05,3.537635556197293e-05
2.029999999999979,1.772241411949728e-05,1.765384487447195e-05,2.725017129719343e-05,3.537625899396924e-05
2.034999999999979,1.772165788114529e-05,1.765450467113622e-05,2.725017126134331e-05,3.537616255228152e-05
2.039999999999979,1.771988923949307e-05,1.765617837674553e-05,2.725017123102229e-05,3.53760676162386e-05
2.044999999999979,1.771699078593568e-05,1.76589818409811e-05,2.72501712049855e-05,3.537597262691678e-05
2.049999999999979,1.771280324096895e-05,1.766307382841867e-05,2.725017118297192e-05,3.537587706938762e-05
2.054999999999978,1.770711886925897e-05,1.766866348422266e-05,2.725017116578731e-05,3.537578235348163e-05
2.059999999999978,1.76998865791801e-05,1.76758022975222e-05,2.725017115467803e-05,3.53756888767023e-05
2.064999999999978,1.76912307206911e-05,1.768436502800042e-05,2.725017115033591e-05,3.537559574869153e-05
2.069999999999978,1.768131743001886e-05,1.769418513940124e-05,2.725017115295648e-05,3.53755025694201e-05
2.074999999999978,1.767030976068842e-05,1.770509987052818e-05,2.725017116318853e-05,3.537540963121661e-05
2.079999999999978,1.765842269114552e-05,1.771689461206645e-05,2.725017118213231e-05,3.537531730321198e-05
2.084999999999978,1.764597839902163e-05,1.772924718319467e-05,2.725017121027701e-05,3.53752255822163e-05
2.089999999999978,1.763337683677874e-05,1.774175697793689e-05,2.72501712471466e-05,3.537513381471563e-05
2.094999999999978,1.762098191390553e-05,1.775405964626263e-05,2.725017129179193e-05,3.537504156016815e-05
2.099999999999977,1.760908601600146e-05,1.776586339236912e-05,2.725017134259586e-05,3.537494940837058e-05
2.104999999999977,1.759800549019895e-05,1.777685223491265e-05,2.725017139641994e-05,3.53748577251116e-05
2.109999999999977,1.758809462811206e-05,1.77866711709951e-05,2.725017144868878e-05,3.537476579910716e-05
2.114999999999977,1.757963972385133e-05,1.779503369935886e-05,2.72501714949306e-05,3.537467342321018e-05
2.119999999999977,1.757286108398778e-05,1.780172012155734e-05,2.725017153262294e-05,3.537458120554512e-05
2.124999999999977,1.756797361242543e-05,1.780651510826248e-05,2.725017156183818e-05,3.537448872068791e-05
2.129999999999977,1.756508419456431e-05,1.780931084072254e-05,2.725017158416391e-05,3.537439503528685e-05
2.134999999999977,1.756408760647564e-05,1.78102129816704e-05,2.725017160094085e-05,3.537430058814604e-05
2.139999999999977,1.756475825528559e-05,1.78094478474228e-05,2.725017161225575e-05,3.537420610270839e-05
2.144999999999976,1.756683482872668e-05,1.780727649901708e-05,2.725017161697225e-05,3.537411132774376e-05
2.149999999999976,1.756999487180355e-05,1.780402147247327e-05,2.725017161339714e-05,3.537401634427682e-05
2.154999999999976,1.757389950919918e-05,1.780002229740401e-05,2.725017160071594e-05,3.537392180660319e-05
2.159999999999976,1.757827665874247e-05,1.779555097902969e-05,2.725017158085416e-05,3.537382763777216e-05
2.164999999999976,1.758289400788913e-05,1.779083945315274e-05,2.725017155926195e-05,3.537373346104186e-05
2.169999999999976,1.758752326040866e-05,1.778611629882883e-05,2.725017154390916e-05,3.537363955923748e-05
2.174999999999976,1.759199099311826e-05,1.778155523066078e-05,2.725017154373412e-05,3.537354622377903e-05
2.179999999999976,1.759620753459624e-05,1.777724568351324e-05,2.725017156764831e-05,3.537345321810948e-05
2.184999999999976,1.760012651649833e-05,1.777323379532567e-05,2.725017162348082e-05,3.5373360311824e-05
2.189999999999976,1.76037116823693e-05,1.7769555790818e-05,2.725017171607873e-05,3.53732674731873e-05
2.194999999999975,1.760692380092563e-05,1.776625077618136e-05,2.725017184515441e-05,3.537317457710699e-05
2.199999999999975,1.760970163630862e-05,1.776337998451743e-05,2.725017200413504e-05,3.537308162082605e-05
2.204999999999975,1.761198054942006e-05,1.776100844980243e-05,2.725017218064088e-05,3.537298899922249e-05
2.209999999999975,1.761376010353067e-05,1.775913687307299e-05,2.72501723583666e-05,3.537289697660366e-05
2.214999999999975,1.761512940275199e-05,1.775767588774903e-05,2.725017251995545e-05,3.537280529050102e-05
2.219999999999975,1.761621846224149e-05,1.775649516173418e-05,2.725017265061894e-05,3.537271362397567e-05
2.224999999999975,1.761714778653626e-05,1.775547404963353e-05,2.725017274181438e-05,3.53726218361698e-05
2.229999999999975,1.7617998947527e-05,1.775453083639018e-05,2.725017279332016e-05,3.537252978391719e-05
2.234999999999975,1.761879628727182e-05,1.775364123455831e-05,2.725017281239155e-05,3.537243752183013e-05
2.239999999999974,1.761952598740124e-05,1.775281929958774e-05,2.725017281039429e-05,3.537234528698898e-05
2.244999999999974,1.762017060083981e-05,1.775208252901881e-05,2.725017279859334e-05,3.537225312985863e-05
2.249999999999974,1.762071500165009e-05,1.775144600428023e-05,2.725017278468943e-05,3.537216100593032e-05
2.254999999999974,1.762114161859458e-05,1.775092730349468e-05,2.725017277113018e-05,3.537206892208927e-05
2.259999999999974,1.762142748845116e-05,1.775054933782677e-05,2.725017275571445e-05,3.537197682627793e-05
2.264999999999974,1.762153796250505e-05,1.775034679169995e-05,2.725017273401571e-05,3.5371884754205e-05
2.269999999999974,1.76214414200185e-05,1.775035148752614e-05,2.725017270218451e-05,3.537179290754465e-05
2.274999999999974,1.762114283138785e-05,1.775055857264122e-05,2.725017265863716e-05,3.537170140402907e-05
2.279999999999974,1.762069847016245e-05,1.775091170355716e-05,2.725017260398876e-05,3.537161017371961e-05
2.284999999999973,1.7620197153659e-05,1.775132182897638e-05,2.725017253966077e-05,3.537151898263539e-05
2.289999999999973,1.761971220058673e-05,1.775171530719214e-05,2.72501724664827e-05,3.537142750777887e-05
2.294999999999973,1.761924970338128e-05,1.775208593274278e-05,2.725017238494766e-05,3.537133563612406e-05
2.299999999999973,1.761874270939512e-05,1.7752500906244e-05,2.725017229762369e-05,3.537124361563911e-05
2.304999999999973,1.761810162779313e-05,1.775305018339894e-05,2.725017221181744e-05,3.537115181119206e-05
2.309999999999973,1.761727593942518e-05,1.77537844906429e-05,2.725017213942439e-05,3.537106043006808e-05
2.314999999999973,1.761628317825477e-05,1.775468623972661e-05,2.725017209281351e-05,3.537096941798138e-05
2.319999999999973,1.761519162383271e-05,1.775568690901601e-05,2.725017207919425e-05,3.537087853284872e-05
2.324999999999973,1.761407761577188e-05,1.775670996829257e-05,2.725017209768591e-05,3.537078758406446e-05
2.329999999999973,1.761299912431574e-05,1.775769747844023e-05,2.725017214141092e-05,3.537069660275597e-05
2.334999999999972,1.761200762857596e-05,1.77585981532517e-05,2.725017220285228e-05,3.537060578182765e-05
2.339999999999972,1.761118261880285e-05,1.775933267018628e-05,2.725017227802961e-05,3.537051528898913e-05
2.344999999999972,1.761065639320078e-05,1.775976874385386e-05,2.725017236605859e-05,3.537042513705464e-05
2.349999999999972,1.761061298765755e-05,1.775972225940867e-05,2.725017246464487e-05,3.537033524706621e-05
2.354999999999972,1.761127798594878e-05,1.775896764933773e-05,2.725017256584842e-05,3.537024563528651e-05
2.359999999999972,1.761293092419837e-05,1.775722560799093e-05,2.725017265681965e-05,3.537015653218929e-05
2.364999999999972,1.761595553434627e-05,1.775411279145761e-05,2.72501727264482e-05,3.537006832580389e-05
2.369999999999972,1.762091007136094e-05,1.774907125898812e-05,2.725017277333122e-05,3.536998133034906e-05
2.374999999999972,1.762857288969291e-05,1.774132263391088e-05,2.725017280807464e-05,3.536989552360379e-05
2.379999999999971,1.76399202136348e-05,1.772989022250162e-05,2.725017284693689e-05,3.536981043613642e-05
2.384999999999971,1.765602226706843e-05,1.771370295770395e-05,2.725017290135256e-05,3.536972522477239e-05
2.389999999999971,1.767787560188854e-05,1.769176325646169e-05,2.725017297180142e-05,3.536963885835023e-05
2.394999999999971,1.770620715808799e-05,1.766334315781885e-05,2.725017305057077e-05,3.536955031590684e-05
2.399999999999971,1.774128364209054e-05,1.762817504942835e-05,2.725017312993079e-05,3.536945869151889e-05
2.404999999999971,1.778274300759125e-05,1.758662021263975e-05,2.72501732081125e-05,3.536936322023101e-05
2.409999999999971,1.78294574828561e-05,1.753980590808818e-05,2.725017328860269e-05,3.536926339094429e-05
2.414999999999971,1.787945802473877e-05,1.748970121795196e-05,2.725017337481953e-05,3.536915924269073e-05
2.419999999999971,1.792997774056514e-05,1.743907395489081e-05,2.725017346567524e-05,3.536905169545595e-05
2.424999999999971,1.797766695308295e-05,1.739127569494112e-05,2.725017355558596e-05,3.536894264802407e-05
2.42999999999997,1.801898215642446e-05,1.73498525215924e-05,2.725017363812974e-05,3.536883467801687e-05
2.43499999999997,1.805067698323476e-05,1.731805338657778e-05,2.725017371024881e-05,3.536873036981254e-05
2.43999999999997,1.80702620693222e-05,1.729836943436446e-05,2.725017377432982e-05,3.536863150368666e-05
2.44499999999997,1.807628999978724e-05,1.729224849043087e-05,2.725017383695431e-05,3.53685384902181e-05
2.44999999999997,1.806838088214566e-05,1.730006948841575e-05,2.725017390470198e-05,3.536845037056141e-05
2.45499999999997,1.804701237202525e-05,1.732135304715673e-05,2.725017397928566e-05,3.536836541918198e-05
2.45999999999997,1.801320049205079e-05,1.735508157327267e-05,2.725017405560796e-05,3.536828206532345e-05
2.46499999999997,1.796823968538709e-05,1.73999599879595e-05,2.725017412500699e-05,3.53681996733466e-05
2.46999999999997,1.79136282951704e-05,1.745449048926257e-05,2.7250174181683e-05,3.536811878443296e-05
2.474999999999969,1.785119899217493e-05,1.751684169856755e-05,2.725017422689846e-05,3.536804069074247e-05
2.479999999999969,1.778335515121236e-05,1.758461138252531e-05,2.725017426704495e-05,3.536796653373768e-05
2.484999999999969,1.771324066420649e-05,1.765465568135084e-05,2.725017430751681e-05,3.536789634555732e-05
2.489999999999969,1.764467881073451e-05,1.772314970255562e-05,2.725017434833962e-05,3.536782851329012e-05
2.494999999999969,1.758180903413107e-05,1.778595096625198e-05,2.725017438529769e-05,3.536776000038305e-05
2.499999999999969,1.75284924686693e-05,1.783919483189673e-05,2.725017441445861e-05,3.536768730056603e-05
2.504999999999969,1.748767719841359e-05,1.787993047693044e-05,2.72501744354969e-05,3.536760767534403e-05
2.509999999999969,1.746094269468104e-05,1.790657734940959e-05,2.725017445191259e-05,3.536752004409062e-05
2.514999999999969,1.744836213550895e-05,1.79190629859041e-05,2.725017446937367e-05,3.536742512141305e-05
2.519999999999968,1.744868224235328e-05,1.791864260828951e-05,2.725017449307541e-05,3.536732485064279e-05
2.524999999999968,1.745970388167898e-05,1.790751766606379e-05,2.725017452439996e-05,3.536722154774277e-05
2.529999999999968,1.74787111956758e-05,1.788840606791249e-05,2.72501745593142e-05,3.536711726358829e-05
2.534999999999968,1.750284884553035e-05,1.786416481325379e-05,2.725017459178302e-05,3.536701365878414e-05
2.539999999999968,1.752943651021763e-05,1.783747572572492e-05,2.725017462034632e-05,3.536691223594255e-05
2.544999999999968,1.755625511667297e-05,1.78105592813957e-05,2.725017465066463e-05,3.536681439806866e-05
2.549999999999968,1.758179013238051e-05,1.778493079043649e-05,2.725017469037798e-05,3.536672092281699e-05
2.554999999999968,1.7605318848244e-05,1.776131225871315e-05,2.725017474204824e-05,3.536663110695715e-05
2.559999999999968,1.762670562477239e-05,1.773983687581737e-05,2.725017480225875e-05,3.536654250058977e-05
2.564999999999968,1.76459146823783e-05,1.772053736774433e-05,2.72501748666132e-05,3.536645205012262e-05
2.569999999999967,1.766250170148923e-05,1.770385662882538e-05,2.725017493362145e-05,3.536635833031461e-05
2.574999999999967,1.767547928691062e-05,1.76907838879299e-05,2.725017500371501e-05,3.536626317484052e-05
2.579999999999967,1.768376278275708e-05,1.768240811738136e-05,2.725017507646031e-05,3.536617090013844e-05
2.584999999999967,1.768695154426391e-05,1.767913358286797e-05,2.72501751498415e-05,3.536608512713188e-05
2.589999999999967,1.768585125326206e-05,1.768015437128353e-05,2.725017522126364e-05,3.536600562454559e-05
2.594999999999967,1.768226853513197e-05,1.768365958639747e-05,2.725017528811425e-05,3.536592812152944e-05
2.599999999999967,1.767818217081313e-05,1.768766538037156e-05,2.725017534801978e-05,3.536584755118469e-05
2.604999999999967,1.767491485837808e-05,1.769084695282361e-05,2.725017540020135e-05,3.536576181120169e-05
2.609999999999967,1.767288412333594e-05,1.769278842761527e-05,2.725017544671904e-05,3.536567255095121e-05
2.614999999999966,1.767194823631697e-05,1.769363441909803e-05,2.725017549076248e-05,3.536558265541499e-05
2.619999999999966,1.767187643361736e-05,1.769361705073257e-05,2.725017553294651e-05,3.536549348434993e-05
2.624999999999966,1.767253511519008e-05,1.769286949152353e-05,2.725017557034454e-05,3.536540460671361e-05
2.629999999999966,1.767381146745915e-05,1.769150394415914e-05,2.725017559963291e-05,3.536531541161829e-05
2.634999999999966,1.767553504670242e-05,1.76896909610835e-05,2.725017561969526e-05,3.536522600778592e-05
2.639999999999966,1.767749794891742e-05,1.768763862639733e-05,2.72501756304667e-05,3.536513657531475e-05
2.644999999999966,1.767946844973294e-05,1.768557847082042e-05,2.725017563129649e-05,3.536504692055336e-05
2.649999999999966,1.768118024862863e-05,1.768377715814626e-05,2.725017562256351e-05,3.536495740677489e-05
2.654999999999966,1.768245589769317e-05,1.768241367274712e-05,2.725017560805304e-05,3.536486957044029e-05
2.659999999999966,1.768347377079386e-05,1.768131065378316e-05,2.725017559364909e-05,3.536478442457702e-05
2.664999999999965,1.768482959327859e-05,1.767987047629765e-05,2.725017558350144e-05,3.536470006957624e-05
2.669999999999965,1.768708979899998e-05,1.767752275289433e-05,2.725017557862351e-05,3.536461255189431e-05
2.674999999999965,1.769015449446741e-05,1.767436581413052e-05,2.72501755789066e-05,3.536452030859792e-05
2.679999999999965,1.769318637180873e-05,1.76712405764281e-05,2.725017558463135e-05,3.536442694823683e-05
2.684999999999965,1.769535952567668e-05,1.766897838415847e-05,2.725017559521527e-05,3.536433790983516e-05
2.689999999999965,1.769668445127133e-05,1.766756977133339e-05,2.725017560768485e-05,3.536425422260471e-05
2.694999999999965,1.769796140226886e-05,1.766620976859117e-05,2.725017561767257e-05,3.536417117086002e-05
2.699999999999965,1.769990647463661e-05,1.766417742424862e-05,2.725017562186995e-05,3.536408389888523e-05
2.704999999999965,1.770247624256706e-05,1.766151664439577e-05,2.725017561900836e-05,3.536399288696283e-05
2.709999999999964,1.770510845904608e-05,1.765879400469104e-05,2.725017560877062e-05,3.536390246373712e-05
2.714999999999964,1.770743131628932e-05,1.765638368245369e-05,2.725017559070727e-05,3.536381499874301e-05
2.719999999999964,1.770953205032486e-05,1.765419668231496e-05,2.725017556444019e-05,3.536372873263982e-05
2.724999999999964,1.771161770618627e-05,1.765202354590421e-05,2.725017552993123e-05,3.536364125209048e-05
2.729999999999964,1.771368875285784e-05,1.764986407141174e-05,2.725017548653263e-05,3.536355282426958e-05
2.734999999999964,1.771564520934235e-05,1.76478199982629e-05,2.725017543209614e-05,3.536346520760525e-05
2.739999999999964,1.771753937312415e-05,1.764583926272409e-05,2.725017536400336e-05,3.536337863584825e-05
2.744999999999964,1.771954401671244e-05,1.764374753877114e-05,2.725017528106488e-05,3.536329155548358e-05
2.749999999999964,1.772169330215347e-05,1.764150966617126e-05,2.725017518376971e-05,3.536320296832472e-05
2.754999999999963,1.772378219860388e-05,1.763933164897311e-05,2.725017507312406e-05,3.536311384757699e-05
2.759999999999963,1.77255799309201e-05,1.763744607128318e-05,2.72501749504461e-05,3.536302600220329e-05
2.764999999999963,1.772711131538853e-05,1.763582864427259e-05,2.725017481841125e-05,3.536293995966112e-05
2.769999999999963,1.772866768799479e-05,1.763418647547405e-05,2.72501746815104e-05,3.536285416346884e-05
2.774999999999963,1.773049278313911e-05,1.763227372098436e-05,2.72501745453796e-05,3.536276650412347e-05
2.779999999999963,1.773247598725335e-05,1.763020096167543e-05,2.725017441600333e-05,3.536267694892878e-05
2.784999999999963,1.773425506626047e-05,1.76283330015791e-05,2.725017429902268e-05,3.536258806783957e-05
2.789999999999963,1.773566854598483e-05,1.76268333717914e-05,2.725017419878028e-05,3.536250191777624e-05
2.794999999999963,1.7736979649805e-05,1.76254373133123e-05,2.72501741175905e-05,3.53624169631173e-05
2.799999999999963,1.773851486379434e-05,1.76238150301341e-05,2.725017405596006e-05,3.536232989392845e-05
2.804999999999962,1.774018084503764e-05,1.762205952554315e-05,2.725017401330993e-05,3.53622403705808e-05
2.809999999999962,1.774155036475266e-05,1.762060118426845e-05,2.725017398821878e-05,3.536215154902111e-05
2.814999999999962,1.774238279783832e-05,1.761968246297855e-05,2.725017397800462e-05,3.536206526081687e-05
2.819999999999962,1.77427898390052e-05,1.761918950081494e-05,2.725017397837005e-05,3.536197933982014e-05
2.824999999999962,1.774283136854874e-05,1.761905994076013e-05,2.725017398377106e-05,3.536189130930887e-05
2.829999999999962,1.774222120002452e-05,1.761958109218237e-05,2.725017398853369e-05,3.536180229220689e-05
2.834999999999962,1.774059476849314e-05,1.762112012392663e-05,2.725017398827348e-05,3.536171489241976e-05
2.839999999999962,1.773786778261913e-05,1.762376123264321e-05,2.725017398114837e-05,3.536162901526234e-05
2.844999999999962,1.773413787199652e-05,1.762740468710816e-05,2.72501739683215e-05,3.536154255910467e-05
2.849999999999961,1.772938042670621e-05,1.763207469473326e-05,2.725017395303366e-05,3.536145512143947e-05
2.854999999999961,1.77234574202036e-05,1.763791082172414e-05,2.725017393853056e-05,3.536136824192774e-05
2.859999999999961,1.771635397926052e-05,1.76449285779245e-05,2.725017392641199e-05,3.536128255718501e-05
2.864999999999961,1.770823213479704e-05,1.765296509644616e-05,2.725017391687714e-05,3.536119723124319e-05
2.869999999999961,1.769930483995906e-05,1.766180705429251e-05,2.725017391024383e-05,3.536111189425156e-05
2.874999999999961,1.768980135481782e-05,1.767122557188506e-05,2.725017390763312e-05,3.536102692670288e-05
2.879999999999961,1.768000123478815e-05,1.768094081555005e-05,2.725017390982321e-05,3.53609420503382e-05
2.884999999999961,1.767016351393249e-05,1.769069310104612e-05,2.7250173915703e-05,3.53608566149786e-05
2.889999999999961,1.766045669911094e-05,1.770031432986037e-05,2.725017392209579e-05,3.536077102897131e-05
2.89499999999996,1.765105218450155e-05,1.770963391063386e-05,2.725017392493184e-05,3.536068609513542e-05
2.89999999999996,1.764220980912958e-05,1.77183914700898e-05,2.725017392056115e-05,3.536060127921938e-05
2.90499999999996,1.763415050856804e-05,1.772636490105899e-05,2.725017390666363e-05,3.536051540962703e-05
2.90999999999996,1.762690475329649e-05,1.773352396725903e-05,2.72501738829595e-05,3.536042872055552e-05
2.91499999999996,1.762039884097903e-05,1.773994359632866e-05,2.725017385136417e-05,3.536034243730769e-05
2.91999999999996,1.761462820626064e-05,1.774562844883559e-05,2.725017381478476e-05,3.536025665509622e-05
2.92499999999996,1.760962938211122e-05,1.775054101626095e-05,2.725017377503596e-05,3.536017039837217e-05
2.92999999999996,1.760534551579704e-05,1.77547380915951e-05,2.72501737317185e-05,3.536008360739214e-05
2.93499999999996,1.760166300461837e-05,1.775833427182689e-05,2.725017368314137e-05,3.535999727644527e-05
2.93999999999996,1.759855356702522e-05,1.776135797034938e-05,2.725017362823694e-05,3.53599115373746e-05
2.944999999999959,1.759604590687148e-05,1.776377944709106e-05,2.725017356765031e-05,3.535982535396254e-05
2.949999999999959,1.759407219894138e-05,1.776566627961436e-05,2.725017350348175e-05,3.535973847855574e-05
2.954999999999959,1.759248472067171e-05,1.776716732743113e-05,2.725017343835855e-05,3.535965204810283e-05
2.959999999999959,1.759123881212576e-05,1.776832783766523e-05,2.725017337440135e-05,3.5359566649791e-05
2.964999999999959,1.759043406955775e-05,1.776904729455672e-05,2.725017331234119e-05,3.535948136411447e-05
2.969999999999959,1.759015663873931e-05,1.776923881624086e-05,2.725017325134907e-05,3.535939545498018e-05
2.974999999999959,1.759040296715795e-05,1.776890652746626e-05,2.725017319009279e-05,3.535930949462421e-05
2.979999999999959,1.759117937252583e-05,1.776804463720312e-05,2.725017312841393e-05,3.535922400972895e-05
2.984999999999959,1.759254997901109e-05,1.776658849322613e-05,2.725017306795042e-05,3.535913847223721e-05
2.989999999999958,1.759454522780095e-05,1.776450718403241e-05,2.725017301084701e-05,3.535905241183336e-05
2.994999999999958,1.759711329143684e-05,1.776185288125632e-05,2.725017295770126e-05,3.535896617269316e-05
2.999999999999958,1.760017461055703e-05,1.775870536446001e-05,2.725017290673796e-05,3.535887997501703e-05
3.004999999999958,1.76036354890295e-05,1.775515798561535e-05,2.725017285492318e-05,3.535879347464484e-05
3.009999999999958,1.760733977385425e-05,1.775136683705466e-05,2.725017280011865e-05,3.535870661090891e-05
3.014999999999958,1.76110818659822e-05,1.774753798183664e-05,2.72501727430623e-05,3.535861984781883e-05
3.019999999999958,1.76146824719063e-05,1.774385099828418e-05,2.72501726883688e-05,3.535853347019048e-05
3.024999999999958,1.761802491632217e-05,1.774042247007053e-05,2.725017264387135e-05,3.535844738639271e-05
3.029999999999958,1.762103956097299e-05,1.773732193158705e-05,2.725017261817094e-05,3.535836149256004e-05
3.034999999999958,1.762368654262671e-05,1.773458920864397e-05,2.725017261781011e-05,3.535827575127068e-05
3.039999999999957,1.762594557663584e-05,1.77322445281703e-05,2.725017264622721e-05,3.535819010480613e-05
3.044999999999957,1.762780482687505e-05,1.773029968651132e-05,2.725017270501553e-05,3.535810451338637e-05
3.049999999999957,1.762925373668082e-05,1.772876523480139e-05,2.725017279561163e-05,3.53580189714822e-05
3.054999999999957,1.763028371138303e-05,1.772764982640559e-05,2.72501729193829e-05,3.535793353778861e-05
3.059999999999957,1.763090108052238e-05,1.772694723320589e-05,2.725017307606166e-05,3.535784831372827e-05
3.064999999999957,1.763113835314474e-05,1.772662487866845e-05,2.725017326216073e-05,3.535776323181319e-05
3.069999999999957,1.763103611713707e-05,1.772664198857665e-05,2.725017347066832e-05,3.535767810571372e-05
3.074999999999957,1.763062223720459e-05,1.772697079230086e-05,2.725017369218952e-05,3.535759302950545e-05
3.079999999999957,1.762993895643505e-05,1.772756932972266e-05,2.725017391710011e-05,3.535750828615772e-05
3.084999999999956,1.762907985194943e-05,1.772834396309382e-05,2.725017413803097e-05,3.535742381504325e-05
3.089999999999956,1.762816754764933e-05,1.772917173929895e-05,2.725017435143822e-05,3.535733928694828e-05
3.094999999999956,1.762730351483313e-05,1.772995106005378e-05,2.725017455704648e-05,3.535725457488691e-05
3.099999999999956,1.762654938696006e-05,1.773062029436417e-05,2.725017475543184e-05,3.535716968132423e-05
3.104999999999956,1.762592233921405e-05,1.773116220292354e-05,2.725017494580907e-05,3.535708454213759e-05
3.109999999999956,1.762539175758364e-05,1.773160751499735e-05,2.725017512582301e-05,3.535699927258099e-05
3.114999999999956,1.762491017527003e-05,1.773200399889246e-05,2.725017529309209e-05,3.53569141741625e-05
3.119999999999956,1.762445989192052e-05,1.773236945448481e-05,2.725017544675791e-05,3.535682934640533e-05
3.124999999999956,1.762406520688816e-05,1.773267952318109e-05,2.725017558785278e-05,3.535674473006926e-05
3.129999999999955,1.762379007279007e-05,1.773287033807759e-05,2.725017571847003e-05,3.535666041086767e-05
3.134999999999955,1.762375383550925e-05,1.773282263263431e-05,2.725017584033213e-05,3.535657646814356e-05
3.139999999999955,1.762413768391399e-05,1.773235513149067e-05,2.725017595347085e-05,3.535649281540466e-05
3.144999999999955,1.762517392559338e-05,1.773123554041325e-05,2.725017605579471e-05,3.535640946600662e-05
3.149999999999955,1.762715614294146e-05,1.7729170447629e-05,2.725017614403603e-05,3.535632659057046e-05
3.154999999999955,1.763046377358676e-05,1.772578044540532e-05,2.72501762156053e-05,3.535624421899208e-05
3.159999999999955,1.763556039680942e-05,1.772060181826363e-05,2.725017627001349e-05,3.535616221507306e-05
3.164999999999955,1.764297052975079e-05,1.771310993929415e-05,2.725017630872975e-05,3.535608046904494e-05
3.169999999999955,1.765325929374156e-05,1.770273958959219e-05,2.725017633368971e-05,3.535599888333376e-05
3.174999999999955,1.766701052614482e-05,1.768890676767392e-05,2.725017634586595e-05,3.535591729381875e-05
3.179999999999954,1.768479184658178e-05,1.767104358764218e-05,2.72501763450952e-05,3.535583543422396e-05
3.184999999999954,1.770709324767621e-05,1.764865953547385e-05,2.725017633105131e-05,3.535575278315006e-05
3.189999999999954,1.77342136686013e-05,1.762145482574812e-05,2.725017630433938e-05,3.535566849434942e-05
3.194999999999954,1.776609768229295e-05,1.758948397370924e-05,2.725017626701621e-05,3.535558165600219e-05
3.199999999999954,1.78021737490661e-05,1.755331788465762e-05,2.725017622241615e-05,3.535549163372372e-05
3.204999999999954,1.784125043968375e-05,1.751414780150746e-05,2.725017617427784e-05,3.535539824119122e-05
3.209999999999954,1.788150047825009e-05,1.7473801339834e-05,2.725017612538368e-05,3.535530181808409e-05
3.214999999999954,1.792054661446118e-05,1.743465664407111e-05,2.725017607666457e-05,3.535520325853229e-05
3.219999999999954,1.795564931946077e-05,1.739945459647805e-05,2.725017602772623e-05,3.535510391593882e-05
3.224999999999953,1.798397591201257e-05,1.737102952993462e-05,2.725017597846128e-05,3.535500544194719e-05
3.229999999999953,1.800292052769119e-05,1.735198907874915e-05,2.725017593030552e-05,3.535490960644034e-05
3.234999999999953,1.801043468612646e-05,1.734438330324797e-05,2.725017588635316e-05,3.535481798937442e-05
3.239999999999953,1.800530539445358e-05,1.734942618501787e-05,2.725017585077127e-05,3.535473157947145e-05
3.244999999999953,1.798731081259854e-05,1.736733969691937e-05,2.725017582809848e-05,3.535465050951791e-05
3.249999999999953,1.795721231810922e-05,1.73973617053639e-05,2.725017582232115e-05,3.535457402347312e-05
3.254999999999953,1.791658484218783e-05,1.743791583359176e-05,2.725017583574227e-05,3.535450067577959e-05
3.259999999999953,1.786753483026265e-05,1.748689398290454e-05,2.725017586835572e-05,3.535442881316719e-05
3.264999999999953,1.781240361065972e-05,1.75419535948121e-05,2.725017591820197e-05,3.535435720547182e-05
3.269999999999953,1.775356727555998e-05,1.760071820205727e-05,2.725017598201042e-05,3.535428547761725e-05
3.274999999999952,1.769339633822916e-05,1.766081773780367e-05,2.72501760551263e-05,3.535421407603283e-05
3.279999999999952,1.763434860875652e-05,1.771979511025965e-05,2.725017613077965e-05,3.535414371901617e-05
3.284999999999952,1.757908023515557e-05,1.777499433204264e-05,2.725017619968406e-05,3.535407456719821e-05
3.289999999999952,1.753042692567961e-05,1.78235786781424e-05,2.725017625069181e-05,3.5354005603822e-05
3.294999999999952,1.749116260799309e-05,1.786277201485064e-05,2.725017627259042e-05,3.535393462284373e-05
3.299999999999952,1.746355949489067e-05,1.789029939524855e-05,2.725017625677956e-05,3.535385889013923e-05
3.304999999999952,1.744889157349517e-05,1.790488466079809e-05,2.725017620017146e-05,3.535377623429326e-05
3.309999999999952,1.744708493368225e-05,1.790660112620268e-05,2.725017610684947e-05,3.535368605988493e-05
3.314999999999952,1.745668166499408e-05,1.78969080708511e-05,2.725017598691345e-05,3.535358973584519e-05
3.319999999999951,1.74751576241281e-05,1.787833251442046e-05,2.725017585254226e-05,3.535349013854855e-05
3.324999999999951,1.749948387812438e-05,1.78539066958347e-05,2.725017571347468e-05,3.535339057395909e-05
3.329999999999951,1.752672493304961e-05,1.782656867562214e-05,2.725017557451108e-05,3.535329360867174e-05
3.334999999999951,1.755447220579149e-05,1.779872818182547e-05,2.725017543589962e-05,3.535320038761696e-05
3.339999999999951,1.758101411734462e-05,1.777209661139103e-05,2.725017529531194e-05,3.535311072873565e-05
3.344999999999951,1.760528237773246e-05,1.774774142145209e-05,2.725017514968668e-05,3.535302379918455e-05
3.349999999999951,1.762670115244823e-05,1.772623766201459e-05,2.72501749961778e-05,3.535293881446283e-05
3.354999999999951,1.764505018755382e-05,1.770780506422947e-05,2.725017483255331e-05,3.535285525178329e-05
3.359999999999951,1.766036263601758e-05,1.769240993358228e-05,2.725017465766841e-05,3.535277256959986e-05
3.36499999999995,1.767280791718263e-05,1.76798820315724e-05,2.725017447238764e-05,3.535268994875503e-05
3.36999999999995,1.768253464062754e-05,1.767007191882377e-05,2.725017428074173e-05,3.53526065594513e-05
3.37499999999995,1.76895430481257e-05,1.766297923176498e-05,2.725017409039161e-05,3.535252227989068e-05
3.37999999999995,1.769371217281581e-05,1.765872601802984e-05,2.725017391142561e-05,3.535243819084565e-05
3.38499999999995,1.769503580318866e-05,1.76573203505767e-05,2.725017375359369e-05,3.535235615376536e-05
3.38999999999995,1.769394994079767e-05,1.765832754238356e-05,2.725017362359113e-05,3.535227748318122e-05
3.39499999999995,1.769150161068061e-05,1.766069999511406e-05,2.725017352411547e-05,3.535220160579466e-05
3.39999999999995,1.768915370444485e-05,1.766297214948409e-05,2.72501734549321e-05,3.535212585392895e-05
3.40499999999995,1.768825123870561e-05,1.766379559024201e-05,2.725017341450957e-05,3.535204682894762e-05
3.40999999999995,1.768943736894523e-05,1.766252518990383e-05,2.725017340071949e-05,3.535196255884905e-05
3.414999999999949,1.769239470011205e-05,1.765947922465214e-05,2.725017341034537e-05,3.535187392476419e-05
3.419999999999949,1.769610467776771e-05,1.765567954273329e-05,2.725017343827366e-05,3.5351784220501e-05
3.424999999999949,1.76994752854139e-05,1.765222174160087e-05,2.725017347748659e-05,3.535169702701477e-05
3.429999999999949,1.770193025185488e-05,1.764968361906366e-05,2.725017352038115e-05,3.535161387091854e-05
3.434999999999949,1.770358184655692e-05,1.764795155576335e-05,2.725017356106264e-05,3.535153340232027e-05
3.439999999999949,1.770492009387374e-05,1.764653265489755e-05,2.725017359728958e-05,3.535145274877128e-05
3.444999999999949,1.770631473984753e-05,1.764505522143305e-05,2.725017363066636e-05,3.535136996128057e-05
3.449999999999949,1.770774678174306e-05,1.764353869727009e-05,2.725017366482258e-05,3.535128547901316e-05
3.454999999999949,1.770895302676303e-05,1.76422483334061e-05,2.725017370293554e-05,3.535120136016913e-05
3.459999999999948,1.770978494690939e-05,1.764133415602654e-05,2.725017374639752e-05,3.535111910293594e-05
3.464999999999948,1.771040811636773e-05,1.764063009744129e-05,2.725017379524023e-05,3.535103821380901e-05
3.469999999999948,1.771115949329302e-05,1.76397973493949e-05,2.725017384937059e-05,3.535095684268792e-05
3.474999999999948,1.77122287887399e-05,1.763864487634743e-05,2.725017390914e-05,3.535087366508733e-05
3.479999999999948,1.771348275733576e-05,1.763730629996316e-05,2.725017397451544e-05,3.535078905729892e-05
3.484999999999948,1.771458289662494e-05,1.763612168878101e-05,2.725017404336629e-05,3.535070458540595e-05
3.489999999999948,1.771526857850539e-05,1.763535302978261e-05,2.725017411048491e-05,3.5350621608288e-05
3.494999999999948,1.77155677544431e-05,1.763497262178259e-05,2.725017416891089e-05,3.535054037622569e-05
3.499999999999948,1.771580432207482e-05,1.763465576801521e-05,2.72501742135193e-05,3.535046009009003e-05
3.504999999999947,1.771642779661668e-05,1.763395163167323e-05,2.725017424448791e-05,3.535037942828992e-05
3.509999999999947,1.771776419258865e-05,1.763253293729806e-05,2.725017426755263e-05,3.535029712988671e-05
3.514999999999947,1.771980592942455e-05,1.76304067831854e-05,2.725017429022498e-05,3.535021271260995e-05
3.519999999999947,1.772217834935149e-05,1.7627948805818e-05,2.725017431669209e-05,3.53501271551695e-05
3.524999999999947,1.772437395082789e-05,1.762566871788406e-05,2.725017434533145e-05,3.535004266871194e-05
3.529999999999947,1.772614913369697e-05,1.762381189732244e-05,2.725017437067077e-05,3.534996103101941e-05
3.534999999999947,1.772775970927898e-05,1.762212197618491e-05,2.725017438789576e-05,3.534988168546389e-05
3.539999999999947,1.772976408471734e-05,1.762003775842603e-05,2.72501743960958e-05,3.534980184314337e-05
3.544999999999947,1.773252049172612e-05,1.761719862285175e-05,2.725017439768703e-05,3.534971911457787e-05
3.549999999999947,1.773586646881595e-05,1.761376761774361e-05,2.725017439483591e-05,3.534963408655956e-05
3.554999999999946,1.773932646245384e-05,1.761022326515443e-05,2.725017438633576e-05,3.534954972760826e-05
3.559999999999946,1.77426208342193e-05,1.760684717207829e-05,2.725017436796217e-05,3.534946800629759e-05
3.564999999999946,1.77458999055989e-05,1.760348778267007e-05,2.725017433618789e-05,3.534938768826897e-05
3.569999999999946,1.774945912481649e-05,1.759984693119843e-05,2.725017429194496e-05,3.534930605601492e-05
3.574999999999946,1.77533223157784e-05,1.759590002904657e-05,2.725017424093433e-05,3.534922234482498e-05
3.579999999999946,1.775721075313259e-05,1.759192769714241e-05,2.725017419011864e-05,3.5349138450275e-05
3.584999999999946,1.776088412183781e-05,1.758817203211939e-05,2.725017414347778e-05,3.534905615395721e-05
3.589999999999946,1.776436520484086e-05,1.758460959819947e-05,2.725017410050353e-05,3.534897480304032e-05
3.594999999999946,1.776777183980186e-05,1.758112070780601e-05,2.725017405826768e-05,3.534889254760787e-05
3.599999999999945,1.777104519935677e-05,1.757776391404312e-05,2.725017401489818e-05,3.534880911339988e-05
3.604999999999945,1.777397414883493e-05,1.75747518896169e-05,2.725017397167744e-05,3.534872603845183e-05
3.609999999999945,1.777644528670137e-05,1.757219889785527e-05,2.725017393261016e-05,3.534864418455663e-05
3.614999999999945,1.777851107847242e-05,1.757005125949274e-05,2.725017390225879e-05,3.534856233796516e-05
3.619999999999945,1.778015492698108e-05,1.756832406701775e-05,2.725017388345417e-05,3.534847899399883e-05
3.624999999999945,1.778110191941115e-05,1.756729276300667e-05,2.725017387604956e-05,3.534839468241783e-05
3.629999999999945,1.778098076985897e-05,1.756733067958243e-05,2.725017387714899e-05,3.534831144944141e-05
3.634999999999945,1.777965452372968e-05,1.756857572056637e-05,2.725017388269723e-05,3.534823024429605e-05
3.639999999999945,1.777730411263758e-05,1.757084569149719e-05,2.725017388964995e-05,3.534814980413477e-05
3.644999999999945,1.777417710538753e-05,1.757389126849799e-05,2.725017389728328e-05,3.534806837388552e-05
3.649999999999944,1.777033222019861e-05,1.757765361762726e-05,2.725017390651705e-05,3.534798583782587e-05
3.654999999999944,1.776567954820752e-05,1.758222408923888e-05,2.725017391768346e-05,3.53479036374464e-05
3.659999999999944,1.776022799479903e-05,1.758759485362929e-05,2.725017392857682e-05,3.534782284842832e-05
3.664999999999944,1.775421264079958e-05,1.759353022181322e-05,2.725017393449873e-05,3.534774286261281e-05
3.669999999999944,1.774794426193436e-05,1.759971789363143e-05,2.725017393035426e-05,3.53476621555658e-05
3.674999999999944,1.77415670740289e-05,1.760601308423165e-05,2.725017391313101e-05,3.534758015826054e-05
3.679999999999944,1.773502287132451e-05,1.761247510713365e-05,2.725017388287315e-05,3.534749797845815e-05
3.684999999999944,1.772826671772898e-05,1.761915027710675e-05,2.725017384163318e-05,3.534741699483573e-05
3.689999999999944,1.772145529227263e-05,1.762588170171207e-05,2.725017379161146e-05,3.53473369939847e-05
3.694999999999943,1.771485039524002e-05,1.763240596683901e-05,2.72501737340394e-05,3.534725636207903e-05
3.699999999999943,1.770855680911494e-05,1.763861745010251e-05,2.725017366930575e-05,3.534717425921745e-05
3.704999999999943,1.770245179208876e-05,1.764463999447636e-05,2.725017359766791e-05,3.534709178656512e-05
3.709999999999943,1.769640131372735e-05,1.765060904442497e-05,2.725017351986101e-05,3.534701035815232e-05
3.714999999999943,1.76904445534482e-05,1.765648506123877e-05,2.725017343732785e-05,3.534692961468697e-05
3.719999999999943,1.768468079119221e-05,1.766216726982022e-05,2.725017335196097e-05,3.534684806101243e-05
3.724999999999943,1.767905024717347e-05,1.766771521455206e-05,2.725017326535924e-05,3.534676546172554e-05
3.729999999999943,1.767336148260508e-05,1.767332176953551e-05,2.725017317808758e-05,3.534668325214059e-05
3.734999999999943,1.766753166201771e-05,1.767907072911502e-05,2.725017308970759e-05,3.534660239113273e-05
3.739999999999942,1.766168776884396e-05,1.768483434167941e-05,2.725017299960085e-05,3.534652211052338e-05
3.744999999999942,1.765601491914379e-05,1.769042642258332e-05,2.725017290761291e-05,3.534644134172712e-05
3.749999999999942,1.765061323145783e-05,1.769574700980217e-05,2.725017281387577e-05,3.534636024126001e-05
3.754999999999942,1.764554516598386e-05,1.77007343275363e-05,2.725017271850859e-05,3.534627949352016e-05
3.759999999999942,1.764092392344834e-05,1.770527508176273e-05,2.725017262216698e-05,3.534619900521107e-05
3.764999999999942,1.763687881877523e-05,1.770923942470973e-05,2.725017252686539e-05,3.534611824348495e-05
3.769999999999942,1.763348537126293e-05,1.771255186873906e-05,2.725017243557465e-05,3.534603724000199e-05
3.774999999999942,1.763078414573206e-05,1.77151721805889e-05,2.725017235061765e-05,3.534595632632096e-05
3.779999999999942,1.762881749669503e-05,1.771705783084755e-05,2.725017227278299e-05,3.534587532754258e-05
3.784999999999942,1.762758992512015e-05,1.771820396090201e-05,2.725017220242098e-05,3.534579388602216e-05
3.789999999999941,1.762702979275107e-05,1.771868242351191e-05,2.725017214113878e-05,3.534571221626298e-05
3.794999999999941,1.76270378453789e-05,1.771859288610732e-05,2.725017209196539e-05,3.534563073148623e-05
3.799999999999941,1.762753657295605e-05,1.771801269400393e-05,2.725017205789315e-05,3.534554926695998e-05
3.804999999999941,1.762843141831174e-05,1.771703603348645e-05,2.725017204061741e-05,3.53454674517982e-05
3.809999999999941,1.762957010950399e-05,1.771581539075424e-05,2.72501720406707e-05,3.534538550025823e-05
3.814999999999941,1.763079150242149e-05,1.771451234644698e-05,2.725017205826253e-05,3.534530384886847e-05
3.819999999999941,1.763197862470532e-05,1.771324373592873e-05,2.725017209369789e-05,3.534522236063405e-05
3.824999999999941,1.763302466836722e-05,1.771211603513233e-05,2.725017214726491e-05,3.534514070349956e-05
3.829999999999941,1.763380131121972e-05,1.771125787054444e-05,2.725017221897577e-05,3.534505918176416e-05
3.83499999999994,1.763422470553162e-05,1.77107536246394e-05,2.725017230807811e-05,3.534497833017103e-05
3.83999999999994,1.763432006311586e-05,1.771057788625772e-05,2.725017241239744e-05,3.534489794937358e-05
3.84499999999994,1.763416572441686e-05,1.771065167608836e-05,2.725017252842979e-05,3.534481740050523e-05
3.84999999999994,1.763380317334242e-05,1.771093346794831e-05,2.725017265282112e-05,3.534473664129074e-05
3.85499999999994,1.763325045614104e-05,1.771140566389912e-05,2.725017278407501e-05,3.534465612004016e-05
3.85999999999994,1.763256236005811e-05,1.771201345337953e-05,2.725017292249071e-05,3.534457581343764e-05
3.86499999999994,1.763180673603652e-05,1.771268851019663e-05,2.725017306831254e-05,3.534449524623315e-05
3.86999999999994,1.763099971212257e-05,1.771341469311768e-05,2.725017322040041e-05,3.534441440524025e-05
3.87499999999994,1.763012658087813e-05,1.771420720776604e-05,2.725017337700561e-05,3.534433378864416e-05
3.879999999999939,1.76292150514664e-05,1.771503845144302e-05,2.7250173537294e-05,3.534425350290943e-05
3.884999999999939,1.762832951452879e-05,1.771584357546472e-05,2.725017370135325e-05,3.534417308999352e-05
3.889999999999939,1.762749982499919e-05,1.771659254904549e-05,2.725017386872989e-05,3.534409237404468e-05
3.894999999999939,1.762671404444666e-05,1.77172977188457e-05,2.725017403758023e-05,3.534401176329237e-05
3.899999999999939,1.762598460285068e-05,1.771794690657716e-05,2.725017420538567e-05,3.534393150942784e-05
3.904999999999939,1.762536885195797e-05,1.771848244560972e-05,2.725017436996664e-05,3.534385129756769e-05
3.909999999999939,1.762491288989751e-05,1.771885793736502e-05,2.725017452963243e-05,3.534377082726253e-05
3.914999999999939,1.762461779266396e-05,1.77190724811865e-05,2.725017468303994e-05,3.534369027385047e-05
3.919999999999939,1.762447598653875e-05,1.771913393995742e-05,2.725017482955587e-05,3.534360992649618e-05
3.924999999999939,1.762451440843935e-05,1.771901543380318e-05,2.725017496949011e-05,3.534352984224253e-05
3.929999999999938,1.762480839299939e-05,1.771864170237157e-05,2.725017510331925e-05,3.534345009537096e-05
3.934999999999938,1.762550530811708e-05,1.771786561784099e-05,2.725017523052083e-05,3.534337092595807e-05
3.939999999999938,1.762686142209851e-05,1.771643097310502e-05,2.72501753494242e-05,3.534329239520353e-05
3.944999999999938,1.762923920034542e-05,1.771397505420482e-05,2.725017545822741e-05,3.534321425455024e-05
3.949999999999938,1.763306449690521e-05,1.771007182467214e-05,2.725017555592292e-05,3.534313632157735e-05
3.954999999999938,1.763880196958226e-05,1.770425666639079e-05,2.725017564230358e-05,3.534305863597305e-05
3.959999999999938,1.764695529993144e-05,1.769602582322275e-05,2.725017571749436e-05,3.534298112315418e-05
3.964999999999938,1.765803910522572e-05,1.768486431368902e-05,2.725017578170027e-05,3.534290341891473e-05
3.969999999999938,1.767250837995529e-05,1.767031671748023e-05,2.725017583517583e-05,3.534282509743552e-05
3.974999999999937,1.769068136633107e-05,1.765206443622006e-05,2.725017587822034e-05,3.534274580255113e-05
3.979999999999937,1.771266875719941e-05,1.76299963740669e-05,2.725017591132374e-05,3.534266513126631e-05
3.984999999999937,1.773829394822124e-05,1.760428867479967e-05,2.725017593552216e-05,3.534258262302092e-05
3.989999999999937,1.776700993847359e-05,1.757548797590812e-05,2.725017595251936e-05,3.534249791438171e-05
3.994999999999937,1.779783821764276e-05,1.75445726201987e-05,2.725017596424994e-05,3.534241083784146e-05
3.999999999999937,1.782934606092285e-05,1.751297540506637e-05,2.725017597224544e-05,3.534232146598923e-05
4.004999999999937,1.785967379959135e-05,1.748255640561567e-05,2.725017597742798e-05,3.534223020520702e-05
4.009999999999937,1.788662990292388e-05,1.745550798730246e-05,2.725017598030415e-05,3.534213789022634e-05
4.014999999999937,1.790786771809627e-05,1.74341780668372e-05,2.725017598109665e-05,3.534204578493348e-05
4.019999999999937,1.792113731059783e-05,1.742081810840408e-05,2.725017597969657e-05,3.53419554190019e-05
4.024999999999936,1.792457423074995e-05,1.741729402520847e-05,2.725017597576444e-05,3.534186825595842e-05
4.029999999999936,1.791696229578904e-05,1.742482305917687e-05,2.725017596905252e-05,3.534178535496591e-05
4.034999999999936,1.789791233448791e-05,1.744379483659472e-05,2.725017595952162e-05,3.534170717108263e-05
4.039999999999936,1.786792223508734e-05,1.747371122532862e-05,2.725017594703991e-05,3.534163346041596e-05
4.044999999999936,1.782830515115521e-05,1.751325817405038e-05,2.725017593108918e-05,3.534156332520559e-05
4.049999999999936,1.778100512091607e-05,1.756049038192728e-05,2.72501759109562e-05,3.534149550284335e-05
4.054999999999936,1.772835763382061e-05,1.761307109433178e-05,2.725017588620413e-05,3.534142872815238e-05
4.059999999999936,1.767285605249163e-05,1.766850588439667e-05,2.725017585696038e-05,3.534136193688831e-05
4.064999999999936,1.761696127421975e-05,1.772433313867086e-05,2.725017582386836e-05,3.534129441289062e-05
4.069999999999935,1.756298464156345e-05,1.777824129935484e-05,2.725017578787529e-05,3.534122594091828e-05
4.074999999999935,1.751306132909964e-05,1.782809536613551e-05,2.725017574987628e-05,3.534115669523514e-05
4.079999999999935,1.746917929884416e-05,1.787190751480891e-05,2.725017571031971e-05,3.534108681365306e-05
4.084999999999935,1.743318673245034e-05,1.790782928572006e-05,2.725017566910918e-05,3.53410160181704e-05
4.089999999999935,1.74067168389463e-05,1.793422664438746e-05,2.725017562600868e-05,3.534094348333376e-05
4.094999999999935,1.739101229563113e-05,1.794985562604195e-05,2.725017558121107e-05,3.534086792167309e-05
4.099999999999935,1.738667786705591e-05,1.795411011083104e-05,2.725017553543887e-05,3.534078797788695e-05
4.104999999999935,1.739344799014302e-05,1.794725490866999e-05,2.725017548953115e-05,3.5340702898813e-05
4.109999999999935,1.741009010441135e-05,1.793052297063086e-05,2.725017544398555e-05,3.534061307504221e-05
4.114999999999934,1.743452749705125e-05,1.790599263735335e-05,2.72501753987998e-05,3.53405201344046e-05
4.119999999999934,1.74641832657871e-05,1.787624333242735e-05,2.725017535351278e-05,3.534042659821445e-05
4.124999999999934,1.749646598875941e-05,1.784386917292758e-05,2.725017530724283e-05,3.534033516168699e-05
4.129999999999934,1.752925164922884e-05,1.781099611598975e-05,2.725017525876381e-05,3.534024776521859e-05
4.134999999999934,1.75611963098535e-05,1.777896860853753e-05,2.725017520680212e-05,3.534016491839102e-05
4.139999999999934,1.759177731495832e-05,1.774830834143067e-05,2.725017515047196e-05,3.534008565638899e-05
4.144999999999934,1.762107625874e-05,1.771893181139786e-05,2.725017508953514e-05,3.534000807013786e-05
4.149999999999934,1.764941375665547e-05,1.769051636151974e-05,2.725017502442609e-05,3.533993011817521e-05
4.154999999999934,1.767698808743636e-05,1.766286231146579e-05,2.725017495624484e-05,3.533985039890216e-05
4.159999999999934,1.770364957935514e-05,1.763611897796146e-05,2.725017488682544e-05,3.533976855731659e-05
4.164999999999933,1.772886849475815e-05,1.761081670050807e-05,2.725017481862283e-05,3.533968519526622e-05
4.169999999999933,1.77518677565748e-05,1.75877336935002e-05,2.72501747542647e-05,3.5339601450075e-05
4.174999999999933,1.77718380954664e-05,1.756768038472372e-05,2.725017469607763e-05,3.533951848019013e-05
4.179999999999933,1.778814209638746e-05,1.755129495677024e-05,2.7250174646061e-05,3.53394370531577e-05
4.184999999999933,1.780044005599838e-05,1.753891735551072e-05,2.725017460629105e-05,3.53393574115091e-05
4.189999999999933,1.780872278589607e-05,1.753055662299794e-05,2.725017457929117e-05,3.533927940889401e-05
4.194999999999933,1.781327602998401e-05,1.752592662561058e-05,2.725017456802164e-05,3.533920265559459e-05
4.199999999999933,1.781459533963952e-05,1.752453114318665e-05,2.725017457547033e-05,3.533912648282617e-05
4.204999999999933,1.781324393746252e-05,1.752580594324789e-05,2.725017460391741e-05,3.533904988071041e-05
4.209999999999932,1.780965577071081e-05,1.752931597186217e-05,2.725017465416834e-05,3.533897174257298e-05
4.214999999999932,1.780394817018936e-05,1.753494335594325e-05,2.725017472527704e-05,3.533889152613261e-05
4.219999999999932,1.779587114813134e-05,1.754293881048678e-05,2.725017481516661e-05,3.533880995861813e-05
4.224999999999932,1.778499909679813e-05,1.755372999262492e-05,2.725017492172634e-05,3.533872908942305e-05
4.229999999999932,1.777113106066968e-05,1.756752023484134e-05,2.725017504341058e-05,3.533865129551102e-05
4.234999999999932,1.775468850800147e-05,1.758388920391316e-05,2.725017517886158e-05,3.533857771191462e-05
4.239999999999932,1.773683883551406e-05,1.760166839601359e-05,2.725017532603194e-05,3.533850723152765e-05
4.244999999999932,1.771921588505782e-05,1.76192210779359e-05,2.725017548167524e-05,3.533843696299372e-05
4.249999999999932,1.770337397813384e-05,1.763498997290872e-05,2.725017564152014e-05,3.533836395104256e-05
4.254999999999932,1.769029921439397e-05,1.764798772237789e-05,2.725017580082121e-05,3.533828693677186e-05
4.259999999999931,1.768025788976216e-05,1.765794897780546e-05,2.725017595490932e-05,3.533820686756762e-05
4.264999999999931,1.767301670804085e-05,1.766510915000789e-05,2.725017609954991e-05,3.533812585804873e-05
4.269999999999931,1.766821646829079e-05,1.766982904511173e-05,2.725017623101279e-05,3.533804551340253e-05
4.274999999999931,1.766561380985712e-05,1.767235213119395e-05,2.725017634589647e-05,3.533796594105108e-05
4.279999999999931,1.766505980468706e-05,1.767282631882988e-05,2.725017644092127e-05,3.533788612351693e-05
4.284999999999931,1.766631972470365e-05,1.767148547175188e-05,2.725017651304641e-05,3.533780519645553e-05
4.289999999999931,1.766896106830394e-05,1.7668762397799e-05,2.725017655997978e-05,3.533772346610294e-05
4.294999999999931,1.767245282944249e-05,1.766518943532906e-05,2.725017658064923e-05,3.533764226477155e-05
4.299999999999931,1.767640793550287e-05,1.766115483884559e-05,2.72501765751842e-05,3.533756277434846e-05
4.30499999999993,1.76807512397027e-05,1.765673364179207e-05,2.725017654444598e-05,3.533748488149478e-05
4.30999999999993,1.768564466755555e-05,1.765176247512359e-05,2.725017648963219e-05,3.533740714267914e-05
4.31499999999993,1.769121219985889e-05,1.764611576732831e-05,2.72501764122503e-05,3.53373279671872e-05
4.31999999999993,1.769729274048971e-05,1.763995425106322e-05,2.72501763142806e-05,3.533724699155293e-05
4.32499999999993,1.770343422081327e-05,1.763373117741358e-05,2.725017619809836e-05,3.533716539822686e-05
4.32999999999993,1.770913528001518e-05,1.762794962855323e-05,2.725017606592154e-05,3.533708490856841e-05
4.33499999999993,1.771413319888457e-05,1.762287321088054e-05,2.725017591902071e-05,3.53370064097651e-05
4.33999999999993,1.771851637569938e-05,1.761841304235006e-05,2.725017575707321e-05,3.533692941804944e-05
4.34499999999993,1.77226052908088e-05,1.761424737691586e-05,2.725017557801473e-05,3.533685266772466e-05
4.349999999999929,1.772672530450216e-05,1.761004979126034e-05,2.725017537842168e-05,3.53367750957625e-05
4.354999999999929,1.773103616043424e-05,1.760566022330081e-05,2.725017515427882e-05,3.533669638373505e-05
4.359999999999929,1.773549638814863e-05,1.760112049481999e-05,2.725017490185693e-05,3.533661688296862e-05
4.364999999999929,1.773994004514286e-05,1.759659721024818e-05,2.725017461845428e-05,3.533653725539104e-05
4.369999999999929,1.774419809313272e-05,1.759225998949109e-05,2.725017430292576e-05,3.53364580826238e-05
4.374999999999929,1.774819051473131e-05,1.758818898700451e-05,2.725017395615757e-05,3.533637950173582e-05
4.379999999999929,1.775192804531417e-05,1.758437300949097e-05,2.725017358165668e-05,3.533630105480514e-05
4.384999999999929,1.775541668430251e-05,1.758080536543725e-05,2.725017318612986e-05,3.533622204973976e-05
4.389999999999929,1.77585495835084e-05,1.757759272345187e-05,2.725017277952727e-05,3.533614230696026e-05
4.394999999999929,1.776111069181787e-05,1.757495184486235e-05,2.725017237405973e-05,3.533606253668022e-05
4.399999999999928,1.776291810752466e-05,1.757306560940597e-05,2.725017198229574e-05,3.533598371693064e-05
4.404999999999928,1.776396838395875e-05,1.757193755730462e-05,2.725017161503873e-05,3.533590594126337e-05
4.409999999999928,1.776440138761755e-05,1.757142669011112e-05,2.725017127971137e-05,3.533582807772866e-05
4.414999999999928,1.776428460531646e-05,1.757146429420311e-05,2.725017097963186e-05,3.533574889951957e-05
4.419999999999928,1.776344234155408e-05,1.757222623153537e-05,2.725017071430178e-05,3.533566857308945e-05
4.424999999999928,1.77615440488527e-05,1.757404462240392e-05,2.725017048064255e-05,3.533558867125662e-05
4.429999999999928,1.775838185438242e-05,1.757712860949691e-05,2.725017027480796e-05,3.533551046387933e-05
4.434999999999928,1.775403086009863e-05,1.758140258755757e-05,2.725017009387284e-05,3.53354334476562e-05
4.439999999999928,1.774870945284848e-05,1.758664655068315e-05,2.725016993686345e-05,3.533535600353163e-05
4.444999999999927,1.774251969038269e-05,1.759275777117381e-05,2.7250169805079e-05,3.53352774615565e-05
4.449999999999927,1.77353976292292e-05,1.759980132097214e-05,2.725016970188962e-05,3.533519895020135e-05
4.454999999999927,1.772733176741184e-05,1.76077901189259e-05,2.725016963194818e-05,3.533512188633774e-05
4.459999999999927,1.771855573071983e-05,1.761649033893245e-05,2.725016959964578e-05,3.533504606965227e-05
4.464999999999927,1.770945418238708e-05,1.762551573105687e-05,2.7250169607149e-05,3.533496991344396e-05
4.469999999999927,1.770029942933184e-05,1.763459305653782e-05,2.72501696529753e-05,3.533489248586966e-05
4.474999999999927,1.769115368004956e-05,1.764366092925024e-05,2.725016973188115e-05,3.53348146092998e-05
4.479999999999927,1.768204154419252e-05,1.765269607858651e-05,2.725016983602245e-05,3.533473762277903e-05
4.484999999999927,1.767314589980523e-05,1.7661515739594e-05,2.725016995664764e-05,3.533466163939922e-05
4.489999999999926,1.766478707938234e-05,1.766979861340994e-05,2.725017008557793e-05,3.533458569279228e-05
4.494999999999926,1.765727270809367e-05,1.767723665152953e-05,2.725017021609224e-05,3.53345093596232e-05
4.499999999999926,1.765087081977624e-05,1.768356254473555e-05,2.725017034318469e-05,3.533443336451179e-05
4.504999999999926,1.764593624545189e-05,1.768842203432655e-05,2.725017046339539e-05,3.533435827977844e-05
4.509999999999926,1.764295600630593e-05,1.769132729566948e-05,2.725017057472512e-05,3.533428330197541e-05
4.514999999999926,1.764237393885235e-05,1.7691833068649e-05,2.725017067709088e-05,3.533420700750136e-05
4.519999999999926,1.764437511953251e-05,1.768975397648756e-05,2.725017077321131e-05,3.533412909602007e-05
4.524999999999926,1.764888726712914e-05,1.768516338351424e-05,2.725017086908845e-05,3.533405065064338e-05
4.529999999999926,1.765576786888891e-05,1.767820464853646e-05,2.725017097329161e-05,3.533397251742538e-05
4.534999999999926,1.766489535401317e-05,1.766899869421383e-05,2.725017109506757e-05,3.533389404822699e-05
4.539999999999925,1.767602148008121e-05,1.765779245865293e-05,2.725017124212496e-05,3.533381393873414e-05
4.544999999999925,1.768857862824677e-05,1.764515340010283e-05,2.725017141900555e-05,3.533373202834959e-05
4.549999999999925,1.770171393138254e-05,1.763193576303377e-05,2.725017162655399e-05,3.533364969441631e-05
4.554999999999925,1.771454714282487e-05,1.761902126355592e-05,2.725017186256285e-05,3.533356840638079e-05
4.559999999999925,1.772639040946122e-05,1.760709793651749e-05,2.725017212325829e-05,3.533348834597872e-05
4.564999999999925,1.773674613381788e-05,1.759666259057943e-05,2.725017240483443e-05,3.533340872439731e-05
4.569999999999925,1.774518295631347e-05,1.758814620058915e-05,2.725017270416779e-05,3.533332915690263e-05
4.574999999999925,1.77513073605969e-05,1.758194286332656e-05,2.725017301852251e-05,3.533325022392347e-05
4.579999999999925,1.775487355023261e-05,1.757829901842952e-05,2.725017334495995e-05,3.533317256866213e-05
4.584999999999924,1.775586039390653e-05,1.757723545130336e-05,2.725017368036809e-05,3.53330958452099e-05
4.589999999999924,1.775437998379887e-05,1.757863905689725e-05,2.725017402230659e-05,3.533301904069612e-05
4.594999999999924,1.775052248952296e-05,1.758241938053508e-05,2.725017436996409e-05,3.533294187005804e-05
4.599999999999924,1.774436120789433e-05,1.758850417507649e-05,2.725017472422444e-05,3.533286538297082e-05
4.604999999999924,1.773615426511883e-05,1.759663652605712e-05,2.725017508645308e-05,3.533279079117594e-05
4.609999999999924,1.772650978955636e-05,1.760620811380519e-05,2.725017545654186e-05,3.533271790336156e-05
4.614999999999924,1.771629604966547e-05,1.761634917375181e-05,2.725017583139381e-05,3.533264522341729e-05
4.619999999999924,1.770637789558475e-05,1.762619366987721e-05,2.725017620482068e-05,3.533257156546196e-05
4.624999999999924,1.76974457176291e-05,1.76350512426522e-05,2.725017656908665e-05,3.53324969602813e-05
4.629999999999924,1.769002763527801e-05,1.764239411569186e-05,2.725017691737256e-05,3.533242175096986e-05
4.634999999999923,1.768451264932858e-05,1.764783282728369e-05,2.725017724578477e-05,3.533234547661227e-05
4.639999999999923,1.768104829117983e-05,1.765121902593225e-05,2.725017755350747e-05,3.533226731711208e-05
4.644999999999923,1.767942649558401e-05,1.76527608181998e-05,2.725017784081129e-05,3.533218731378381e-05
4.649999999999923,1.767912809598061e-05,1.765297828861892e-05,2.725017810631982e-05,3.533210638459953e-05
4.654999999999923,1.767947853851557e-05,1.765254662298992e-05,2.725017834579141e-05,3.533202516150549e-05
4.659999999999923,1.767973379008121e-05,1.765220974685154e-05,2.725017855351636e-05,3.533194353693275e-05
4.664999999999923,1.767907015600478e-05,1.765279138163061e-05,2.725017872526645e-05,3.533186153763539e-05
4.669999999999923,1.767662649904267e-05,1.765515347876827e-05,2.725017886045513e-05,3.533177997781094e-05
4.674999999999923,1.767166183636529e-05,1.766003797649905e-05,2.725017896178494e-05,3.533169981286433e-05
4.679999999999922,1.766369951765498e-05,1.766792170258874e-05,2.725017903256128e-05,3.533162122024372e-05
4.684999999999922,1.765253343411925e-05,1.767901026329866e-05,2.725017907364452e-05,3.53315436974179e-05
4.689999999999922,1.763814032344255e-05,1.769332650205744e-05,2.725017908251979e-05,3.533146682549999e-05
4.694999999999922,1.76206210938843e-05,1.771076956797496e-05,2.725017905544287e-05,3.533139066185927e-05
4.699999999999922,1.760022451046721e-05,1.773109111195519e-05,2.725017899111624e-05,3.533131562242241e-05
4.704999999999922,1.757742916577747e-05,1.775381305550776e-05,2.725017889273974e-05,3.533124222128523e-05
4.709999999999922,1.755302879509413e-05,1.777814187714799e-05,2.725017876645589e-05,3.533117067224212e-05
4.714999999999922,1.752814311633697e-05,1.780295736251469e-05,2.725017861729536e-05,3.533110047885166e-05
4.719999999999922,1.750410219046977e-05,1.782692841370768e-05,2.725017844612727e-05,3.533103060417745e-05
4.724999999999921,1.748226226657452e-05,1.784869796609844e-05,2.725017825027856e-05,3.533096023267296e-05
4.729999999999921,1.7463877998956e-05,1.786701115951694e-05,2.725017802731087e-05,3.533088915847294e-05
4.734999999999921,1.745006708989473e-05,1.788075025254239e-05,2.72501777788107e-05,3.533081734243712e-05
4.739999999999921,1.744178972231536e-05,1.788895479185043e-05,2.725017751118336e-05,3.533074451416579e-05
4.744999999999921,1.743980188186059e-05,1.789086860394804e-05,2.725017723297183e-05,3.533067048580863e-05
4.749999999999921,1.74446375304748e-05,1.788595790661489e-05,2.725017695098277e-05,3.533059543708969e-05
4.754999999999921,1.745663680646504e-05,1.787388264055472e-05,2.725017666827445e-05,3.533051944701976e-05
4.759999999999921,1.74759335381838e-05,1.785450847649286e-05,2.725017638535271e-05,3.533044201467667e-05
4.764999999999921,1.750235464641981e-05,1.782800783820394e-05,2.725017610326141e-05,3.533036248462375e-05
4.769999999999921,1.753532153541767e-05,1.779495921375069e-05,2.725017582580269e-05,3.533028074916835e-05
4.77499999999992,1.757384543965863e-05,1.77563516774501e-05,2.725017555918726e-05,3.533019711710873e-05
4.77999999999992,1.761657269042056e-05,1.771353900798722e-05,2.72501753097163e-05,3.533011169840778e-05
4.78499999999992,1.766179678511809e-05,1.766822764587898e-05,2.725017508166912e-05,3.533002443099707e-05
4.78999999999992,1.770746617642824e-05,1.762246948803568e-05,2.725017487702493e-05,3.532993566446392e-05
4.79499999999992,1.775127334298722e-05,1.757857293861572e-05,2.725017469680185e-05,3.532984628160294e-05
4.79999999999992,1.779082270159982e-05,1.753893453743599e-05,2.725017454246448e-05,3.532975723903581e-05
4.80499999999992,1.782380496021517e-05,1.750586437713135e-05,2.725017441612028e-05,3.532966933734652e-05
4.80999999999992,1.784815357963319e-05,1.748142982732565e-05,2.725017431948646e-05,3.532958340695884e-05
4.81499999999992,1.786220692994496e-05,1.746729337955188e-05,2.725017425252808e-05,3.532950030949684e-05
4.819999999999919,1.786486219000828e-05,1.746455845373049e-05,2.725017421284406e-05,3.532942064373877e-05
4.824999999999919,1.785567772907599e-05,1.747366695262695e-05,2.725017419638433e-05,3.532934468170294e-05
4.829999999999919,1.783492433424457e-05,1.749434824637004e-05,2.725017419925949e-05,3.532927258061461e-05
4.834999999999919,1.780361114394762e-05,1.752559318757705e-05,2.725017421949559e-05,3.532920433152467e-05
4.839999999999919,1.776346205045045e-05,1.756567734697883e-05,2.72501742573459e-05,3.532913939742928e-05
4.844999999999919,1.771678861926913e-05,1.761228801869293e-05,2.725017431378518e-05,3.532907663796206e-05
4.849999999999919,1.766626644997566e-05,1.766274826064836e-05,2.725017438834652e-05,3.532901471062402e-05
4.854999999999919,1.761468697476218e-05,1.771426546459609e-05,2.725017447806561e-05,3.532895243935827e-05
4.859999999999919,1.756473938151035e-05,1.776414947610708e-05,2.725017457832839e-05,3.532888885761744e-05
4.864999999999919,1.751883244038362e-05,1.78099907879851e-05,2.725017468478697e-05,3.532882322836872e-05
4.869999999999918,1.747896841484206e-05,1.784978679252289e-05,2.725017479472631e-05,3.532875520736494e-05
4.874999999999918,1.744669191961218e-05,1.788199291813596e-05,2.725017490685125e-05,3.532868483774814e-05
4.879999999999918,1.742309854090716e-05,1.790551369328837e-05,2.725017501981877e-05,3.532861223419552e-05
4.884999999999918,1.740884679050177e-05,1.791969052397403e-05,2.725017513082839e-05,3.53285373144758e-05
4.889999999999918,1.740413663089109e-05,1.792432320997866e-05,2.725017523555202e-05,3.532845984086975e-05
4.894999999999918,1.740866544557773e-05,1.791971412843089e-05,2.725017532954557e-05,3.532837957400862e-05
4.899999999999918,1.742158591450956e-05,1.790671044191045e-05,2.725017540999597e-05,3.532829635642001e-05
4.904999999999918,1.744148599699273e-05,1.788672428347326e-05,2.725017547644353e-05,3.532821028046598e-05
4.909999999999918,1.746643126810942e-05,1.786169075610163e-05,2.725017553013414e-05,3.532812202421105e-05
4.914999999999917,1.749412751803804e-05,1.783390554161902e-05,2.725017557284751e-05,3.532803305965706e-05
4.919999999999917,1.752222344588877e-05,1.780572196447841e-05,2.72501756061455e-05,3.532794541036718e-05
4.924999999999917,1.754869115225222e-05,1.777916985085328e-05,2.725017563118935e-05,3.532786100310551e-05
4.929999999999917,1.757215962301188e-05,1.775562132687252e-05,2.725017564875936e-05,3.53277809498844e-05
4.934999999999917,1.759207713334406e-05,1.77356279872116e-05,2.725017565923183e-05,3.532770512055566e-05
4.939999999999917,1.760864135446454e-05,1.771899086123414e-05,2.72501756625957e-05,3.532763221569868e-05
4.944999999999917,1.762252894852437e-05,1.770503135584195e-05,2.725017565863703e-05,3.532756030436632e-05
4.949999999999917,1.763453457021476e-05,1.769295301007378e-05,2.725017564741343e-05,3.532748758028854e-05
4.954999999999917,1.764525878307761e-05,1.768215424269551e-05,2.725017563001296e-05,3.532741302577312e-05
4.959999999999916,1.765495613824881e-05,1.767238056202828e-05,2.725017560916948e-05,3.532733670027708e-05
4.964999999999916,1.766357702491347e-05,1.766368247008778e-05,2.725017558886456e-05,3.532725949500125e-05
4.969999999999916,1.767094217190206e-05,1.765624033558909e-05,2.725017557260712e-05,3.532718250749114e-05
4.974999999999916,1.767693500015051e-05,1.765017147164541e-05,2.72501755615339e-05,3.532710647179592e-05
4.979999999999916,1.768161971632135e-05,1.76454118470729e-05,2.725017555420602e-05,3.532703156339425e-05
4.984999999999916,1.768525966933234e-05,1.764169785145461e-05,2.725017554862006e-05,3.532695752078695e-05
4.989999999999916,1.76882603869636e-05,1.763862346195784e-05,2.725017554473084e-05,3.532688384892144e-05
4.994999999999916,1.769107285072499e-05,1.763573711553594e-05,2.72501755451212e-05,3.532680996626093e-05
4.999999999999916,1.769408264855224e-05,1.763265264061786e-05,2.725017555323943e-05,3.532673528917011e-05
5.004999999999916,1.769750231529749e-05,1.762915701728009e-05,2.725017557090354e-05,3.532665933257758e-05
5.009999999999915,1.770129113396233e-05,1.762529078204086e-05,2.725017559717504e-05,3.532658191600319e-05
5.014999999999915,1.770514357440974e-05,1.762135983563003e-05,2.725017562918115e-05,3.532650341003978e-05
5.019999999999915,1.770858418370756e-05,1.761784059452241e-05,2.72501756638233e-05,3.532642477822997e-05
5.024999999999915,1.771116090290102e-05,1.761518634211165e-05,2.725017569906699e-05,3.532634724501266e-05
5.029999999999915,1.771266429857394e-05,1.761360742413466e-05,2.725017573429333e-05,3.532627172270859e-05
5.034999999999915,1.771326912243428e-05,1.761292921837714e-05,2.725017576989201e-05,3.532619834081141e-05
5.039999999999915,1.771352439761222e-05,1.761260194828807e-05,2.725017580650069e-05,3.532612634590029e-05
5.044999999999915,1.771418790462091e-05,1.761186648094604e-05,2.725017584432091e-05,3.532605438556695e-05
5.049999999999915,1.771596701808741e-05,1.761001400444697e-05,2.72501758827436e-05,3.532598102253438e-05
5.054999999999914,1.771926686376504e-05,1.76066384772794e-05,2.725017592020604e-05,3.532590534104443e-05
5.059999999999914,1.77240581405025e-05,1.760176932789838e-05,2.725017595407337e-05,3.532582746840088e-05
5.064999999999914,1.772994535441651e-05,1.759580329236741e-05,2.72501759807928e-05,3.532574864678392e-05
5.069999999999914,1.773641869796585e-05,1.758925187848826e-05,2.725017599684054e-05,3.532567057645411e-05
5.074999999999914,1.774314849724793e-05,1.758244584027623e-05,2.725017600027922e-05,3.532559433752416e-05
5.079999999999914,1.775013527047792e-05,1.757538441459857e-05,2.725017599163249e-05,3.532551968507648e-05
5.084999999999914,1.775762072008394e-05,1.756782455625268e-05,2.725017597300433e-05,3.532544527633661e-05
5.089999999999914,1.776583232536996e-05,1.755953734232945e-05,2.725017594588148e-05,3.532536966769941e-05
5.094999999999914,1.777474965470416e-05,1.755054270149454e-05,2.725017590934538e-05,3.53252923561987e-05
5.099999999999913,1.778405817952432e-05,1.754115590494522e-05,2.725017586001306e-05,3.532521408446954e-05
5.104999999999913,1.779330809457582e-05,1.753182805463773e-05,2.725017579367078e-05,3.532513614921354e-05
5.109999999999913,1.780213195932366e-05,1.752292731605234e-05,2.725017570773661e-05,3.532505927537599e-05
5.114999999999913,1.781033286221514e-05,1.751465016082419e-05,2.725017560330402e-05,3.532498302303933e-05
5.119999999999913,1.78177733316571e-05,1.750713288579188e-05,2.725017548540442e-05,3.532490621744897e-05
5.124999999999913,1.782416910465577e-05,1.750065889091314e-05,2.725017536070791e-05,3.532482799556891e-05
5.129999999999913,1.78289718912857e-05,1.749577669393716e-05,2.725017523369566e-05,3.532474858522286e-05
5.134999999999913,1.783145124581451e-05,1.749321794643322e-05,2.72501751042061e-05,3.532466919224772e-05
5.139999999999913,1.783092265422353e-05,1.749366842681454e-05,2.725017496865588e-05,3.532459108103807e-05
5.144999999999913,1.782694722732298e-05,1.749756735336259e-05,2.725017482410156e-05,3.532451458068557e-05
5.149999999999912,1.78193479089025e-05,1.750509094605443e-05,2.725017467160191e-05,3.532443885495693e-05
5.154999999999912,1.780804021827624e-05,1.751632247586023e-05,2.725017451608564e-05,3.532436269413647e-05
5.159999999999912,1.779284203218051e-05,1.75314436885762e-05,2.72501743633182e-05,3.532428572075671e-05
5.164999999999912,1.777346209506667e-05,1.755074687154073e-05,2.725017421684726e-05,3.532420896660741e-05
5.169999999999912,1.774972575768872e-05,1.757440847798901e-05,2.725017407714522e-05,3.532413423567773e-05
5.174999999999912,1.772188906148459e-05,1.76021736652792e-05,2.725017394295898e-05,3.53240627267638e-05
5.179999999999912,1.769080217576368e-05,1.763319192372348e-05,2.725017381344919e-05,3.532399409948716e-05
5.184999999999912,1.765779817573069e-05,1.766612861528789e-05,2.725017368963219e-05,3.532392679101858e-05
5.189999999999912,1.762440232910249e-05,1.769945692358685e-05,2.725017357418756e-05,3.532385925268934e-05
5.194999999999911,1.759208334744156e-05,1.773170763565311e-05,2.72501734698096e-05,3.532379098309467e-05
5.199999999999911,1.756219733123012e-05,1.77615251816249e-05,2.72501733775115e-05,3.532372251285502e-05
5.204999999999911,1.753608705786946e-05,1.778756743414613e-05,2.725017329658629e-05,3.532365449201558e-05
5.209999999999911,1.751516732743282e-05,1.780841943378152e-05,2.725017322634395e-05,3.532358676121434e-05
5.214999999999911,1.750085246599643e-05,1.782266568596427e-05,2.725017316782417e-05,3.53235181519607e-05
5.219999999999911,1.749431851116462e-05,1.782912855212328e-05,2.725017312351629e-05,3.532344706328791e-05
5.224999999999911,1.749621854094367e-05,1.782715379124555e-05,2.72501730951727e-05,3.532337233218922e-05
5.229999999999911,1.750650502906725e-05,1.781678883509485e-05,2.725017308177069e-05,3.53232938641621e-05
5.234999999999911,1.752445581068099e-05,1.77987568758035e-05,2.72501730796244e-05,3.532321268648449e-05
5.239999999999911,1.754888781430784e-05,1.777424252739214e-05,2.725017308468448e-05,3.532313034169999e-05
5.24499999999991,1.7578429930198e-05,1.774461799723794e-05,2.725017309512863e-05,3.532304792743593e-05
5.24999999999991,1.761168854835361e-05,1.771127693716836e-05,2.72501731120195e-05,3.532296548552197e-05
5.25499999999991,1.764722997927727e-05,1.767565236048812e-05,2.725017313735605e-05,3.532288233976539e-05
5.25999999999991,1.768347278341479e-05,1.763932538294112e-05,2.725017317101687e-05,3.532279816635591e-05
5.26499999999991,1.771867646781158e-05,1.760403728489654e-05,2.725017320919372e-05,3.532271375270811e-05
5.26999999999991,1.775111909881329e-05,1.757151148204215e-05,2.725017324588266e-05,3.532263058085543e-05
5.27499999999991,1.777935270024276e-05,1.754319689323825e-05,2.725017327650598e-05,3.532254959348101e-05
5.27999999999991,1.780232914024844e-05,1.752014134341243e-05,2.725017330082726e-05,3.532247048366087e-05
5.28499999999991,1.781932179121114e-05,1.750307057373803e-05,2.725017332272766e-05,3.532239236494917e-05
5.289999999999909,1.782979482832274e-05,1.749252028944965e-05,2.725017334688539e-05,3.53223151177724e-05
5.294999999999909,1.783343220808261e-05,1.748880763190032e-05,2.725017337491088e-05,3.532223983998293e-05
5.299999999999909,1.783034688583981e-05,1.749182089206225e-05,2.725017340390171e-05,3.532216777790206e-05
5.304999999999909,1.782125708122159e-05,1.750084179813583e-05,2.725017342852616e-05,3.532209887935742e-05
5.309999999999909,1.780741339762884e-05,1.751461819395816e-05,2.72501734449509e-05,3.532203159158701e-05
5.314999999999909,1.779029711404964e-05,1.753166696096296e-05,2.725017345351301e-05,3.532196407501259e-05
5.319999999999909,1.777131100600002e-05,1.755058436769956e-05,2.725017345796719e-05,3.532189537369958e-05
5.324999999999909,1.775162668836982e-05,1.757019862921554e-05,2.725017346197535e-05,3.532182531758537e-05
5.329999999999909,1.773214249664633e-05,1.758961118856604e-05,2.725017346584942e-05,3.532175368521237e-05
5.334999999999908,1.771342988523641e-05,1.760825017818121e-05,2.72501734663937e-05,3.532168006341762e-05
5.339999999999908,1.769568420475587e-05,1.762592046823266e-05,2.725017345990484e-05,3.532160467298853e-05
5.344999999999908,1.76788157957369e-05,1.764271304113755e-05,2.725017344556801e-05,3.532152883687445e-05
5.349999999999908,1.766270731896086e-05,1.765874674881316e-05,2.72501734262224e-05,3.532145406777402e-05
5.354999999999908,1.764744612909623e-05,1.767393452463101e-05,2.725017340593771e-05,3.532138065372724e-05
5.359999999999908,1.763332239221053e-05,1.768798510012504e-05,2.725017338665394e-05,3.532130749233557e-05
5.364999999999908,1.762062486652215e-05,1.770060856267232e-05,2.725017336685876e-05,3.532123342919447e-05
5.369999999999908,1.760947365699853e-05,1.771168477306376e-05,2.725017334347442e-05,3.532115843006229e-05
5.374999999999908,1.759984091173089e-05,1.772124227398088e-05,2.725017331550611e-05,3.532108318571177e-05
5.379999999999908,1.759165332002185e-05,1.772935455360176e-05,2.725017328649449e-05,3.532100787362361e-05
5.384999999999907,1.758479081739904e-05,1.77361410688803e-05,2.725017326365451e-05,3.532093188627934e-05
5.389999999999907,1.757898860403305e-05,1.77418663097145e-05,2.725017325402361e-05,3.532085491374755e-05
5.394999999999907,1.757383243468833e-05,1.774694539394264e-05,2.725017326039552e-05,3.532077782863097e-05
5.399999999999907,1.756894519596957e-05,1.775175685124239e-05,2.725017328017971e-05,3.532070204721196e-05
5.404999999999907,1.75642139146761e-05,1.775641418658225e-05,2.725017330811077e-05,3.532062810125835e-05
5.409999999999907,1.755983578786799e-05,1.776071941772995e-05,2.72501733405246e-05,3.532055520559795e-05
5.414999999999907,1.755616205850227e-05,1.776432019496092e-05,2.725017337759029e-05,3.532048225346319e-05
5.419999999999907,1.755352227865244e-05,1.776688655975216e-05,2.725017342159543e-05,3.53204088384046e-05
5.424999999999907,1.755216627032065e-05,1.776816879572942e-05,2.725017347278388e-05,3.532033506605007e-05
5.429999999999906,1.755226354382061e-05,1.776799715900347e-05,2.725017352627825e-05,3.532026070282408e-05
5.434999999999906,1.755383721335924e-05,1.776634785523473e-05,2.725017357276185e-05,3.532018506859397e-05
5.439999999999906,1.755665513789734e-05,1.776345278261556e-05,2.725017360264312e-05,3.532010792051289e-05
5.444999999999906,1.756023157170293e-05,1.775979854888062e-05,2.725017361076323e-05,3.532003012058355e-05
5.449999999999906,1.756401208006394e-05,1.775594103111003e-05,2.725017359834716e-05,3.531995311117397e-05
5.454999999999906,1.756761725627677e-05,1.775226046842084e-05,2.72501735710655e-05,3.531987772469762e-05
5.459999999999906,1.757095113367378e-05,1.774885248594072e-05,2.725017353504722e-05,3.53198036196145e-05
5.464999999999906,1.757411413730754e-05,1.774561568193202e-05,2.725017349406849e-05,3.531972981923955e-05
5.469999999999906,1.757723330231444e-05,1.774242231204495e-05,2.725017344981787e-05,3.531965561435938e-05
5.474999999999905,1.758035372670848e-05,1.773922718598839e-05,2.725017340431907e-05,3.531958091269688e-05
5.479999999999905,1.758343163114596e-05,1.773607431608749e-05,2.725017336174976e-05,3.531950594723346e-05
5.484999999999905,1.758637559632731e-05,1.773305533797026e-05,2.725017332757938e-05,3.531943093429757e-05
5.489999999999905,1.758908744142142e-05,1.773026862811475e-05,2.725017330541437e-05,3.531935606953617e-05
5.494999999999905,1.759150471665948e-05,1.772777691002269e-05,2.725017329402145e-05,3.531928162668217e-05
5.499999999999905,1.759365010006236e-05,1.772555769758459e-05,2.725017328704853e-05,3.531920779764695e-05
5.504999999999905,1.759565279447285e-05,1.772348163289202e-05,2.725017327598832e-05,3.531913442736486e-05
5.509999999999905,1.759770949471511e-05,1.772135163209493e-05,2.725017325459795e-05,3.531906112681004e-05
5.514999999999905,1.76000233249408e-05,1.771896444971329e-05,2.72501732219902e-05,3.531898777465409e-05
5.519999999999905,1.760280246358632e-05,1.771611228781536e-05,2.72501731826699e-05,3.531891475140168e-05
5.524999999999904,1.760633161336021e-05,1.771251085788879e-05,2.725017314388057e-05,3.5318842471249e-05
5.529999999999904,1.761102254432148e-05,1.770774820062653e-05,2.725017311223911e-05,3.5318770744948e-05
5.534999999999904,1.761735557818302e-05,1.770134325621775e-05,2.725017309173656e-05,3.531869883440077e-05
5.539999999999904,1.762574922826127e-05,1.769287692537186e-05,2.725017308382897e-05,3.531862615363313e-05
5.544999999999904,1.763647529536299e-05,1.768207740433853e-05,2.725017308873571e-05,3.531855269970152e-05
5.549999999999904,1.764966805393775e-05,1.766881069011235e-05,2.725017310627822e-05,3.53184787440501e-05
5.554999999999904,1.766536510683076e-05,1.76530392449802e-05,2.7250173135295e-05,3.531840435181096e-05
5.559999999999904,1.768351058532278e-05,1.763481875356278e-05,2.725017317221223e-05,3.531832933888557e-05
5.564999999999904,1.770391970948578e-05,1.761433373074372e-05,2.725017321033863e-05,3.531825344022951e-05
5.569999999999903,1.772622360511327e-05,1.759195265153126e-05,2.725017324107438e-05,3.531817625664452e-05
5.574999999999903,1.774978564716387e-05,1.756831158053131e-05,2.725017325671705e-05,3.531809722769518e-05
5.579999999999903,1.777360622002164e-05,1.754440983987965e-05,2.725017325333232e-05,3.53180160599013e-05
5.584999999999903,1.779630055023743e-05,1.752163269232715e-05,2.725017323207051e-05,3.531793324256458e-05
5.589999999999903,1.781621624867288e-05,1.750163364293386e-05,2.725017319824616e-05,3.531784989160674e-05
5.594999999999903,1.78316369523255e-05,1.748613006327763e-05,2.72501731587799e-05,3.531776701560313e-05
5.599999999999903,1.78409515834137e-05,1.747673354387885e-05,2.725017311945262e-05,3.531768512729255e-05
5.604999999999903,1.784274907221285e-05,1.747485554003934e-05,2.725017308348461e-05,3.531760461225219e-05
5.609999999999903,1.783591015578381e-05,1.748161606594519e-05,2.725017305202112e-05,3.5317526221729e-05
5.614999999999903,1.781976329253715e-05,1.749768772159803e-05,2.725017302582984e-05,3.531745101413518e-05
5.619999999999902,1.77942770133786e-05,1.752310285281085e-05,2.72501730067048e-05,3.531737986618945e-05
5.624999999999902,1.776020131964029e-05,1.755711172074125e-05,2.72501729973918e-05,3.531731304038154e-05
5.629999999999902,1.771908720722372e-05,1.759816281156172e-05,2.725017300004352e-05,3.531725001878545e-05
5.634999999999902,1.767316338228867e-05,1.764402624892779e-05,2.725017301434649e-05,3.531718963121646e-05
5.639999999999902,1.762510661759679e-05,1.769202386821573e-05,2.725017303681785e-05,3.531713048581251e-05
5.644999999999902,1.757778840307268e-05,1.773928302823789e-05,2.725017306210066e-05,3.531707143131057e-05
5.649999999999902,1.753406703211117e-05,1.778294457668891e-05,2.725017308574616e-05,3.531701160880008e-05
5.654999999999902,1.749662023857498e-05,1.782032990834605e-05,2.725017310677692e-05,3.531695014692103e-05
5.659999999999902,1.746777274811524e-05,1.784911332930703e-05,2.725017312815074e-05,3.531688607742228e-05
5.664999999999901,1.744932122642505e-05,1.786749743048843e-05,2.725017315456687e-05,3.531681865691347e-05
5.669999999999901,1.744240995526612e-05,1.787433760975944e-05,2.725017318901043e-05,3.531674756502556e-05
5.674999999999901,1.744747385096727e-05,1.78691988009512e-05,2.725017323045953e-05,3.531667265191847e-05
5.679999999999901,1.746420282637318e-05,1.785239085040575e-05,2.725017327432817e-05,3.531659367677893e-05
5.684999999999901,1.749149752598489e-05,1.782501292323471e-05,2.725017331518719e-05,3.53165104492196e-05
5.689999999999901,1.752744580629582e-05,1.778897726227676e-05,2.725017334978677e-05,3.531642306857258e-05
5.694999999999901,1.756935204521689e-05,1.774697986700084e-05,2.725017337842998e-05,3.531633191221773e-05
5.699999999999901,1.761382138720883e-05,1.770241631102352e-05,2.725017340403371e-05,3.531623769823235e-05
5.704999999999901,1.765693094992354e-05,1.765921100876126e-05,2.725017342971407e-05,3.53161419586848e-05
5.7099999999999,1.769457255116575e-05,1.762147485526124e-05,2.725017345664164e-05,3.531604740642699e-05
5.7149999999999,1.772299720576173e-05,1.759296022508596e-05,2.725017348367842e-05,3.531595743084769e-05
5.7199999999999,1.773943679099368e-05,1.75764380924445e-05,2.725017350896323e-05,3.531587488343819e-05
5.7249999999999,1.774258496629654e-05,1.757321610751774e-05,2.725017353197954e-05,3.531580107381428e-05
5.7299999999999,1.773277844718052e-05,1.758295706499644e-05,2.725017355416178e-05,3.531573551217696e-05
5.7349999999999,1.771184889002944e-05,1.760382731819397e-05,2.725017357736964e-05,3.531567620822341e-05
5.7399999999999,1.768270907261621e-05,1.763291114877667e-05,2.725017360152818e-05,3.531562022139288e-05
5.7449999999999,1.764878308508151e-05,1.766678125943824e-05,2.725017362360685e-05,3.531556434451975e-05
5.7499999999999,1.761341058687256e-05,1.770209519018583e-05,2.725017363913192e-05,3.531550577705839e-05
5.7549999999999,1.757934800165291e-05,1.773609466195049e-05,2.725017364546176e-05,3.53154426636034e-05
5.759999999999899,1.754846867366171e-05,1.776690590197631e-05,2.725017364458394e-05,3.531537457563803e-05
5.764999999999899,1.752175142284755e-05,1.779355145823908e-05,2.725017364325848e-05,3.531530288108664e-05
5.769999999999899,1.749960061607734e-05,1.781562984514875e-05,2.725017364993982e-05,3.531523046122609e-05
5.774999999999899,1.748239633856041e-05,1.783276398178017e-05,2.725017367022665e-05,3.531516032034058e-05
5.779999999999899,1.747098760419107e-05,1.784410602256633e-05,2.725017370387923e-05,3.53150936267574e-05
5.784999999999899,1.746679185773814e-05,1.784823668037863e-05,2.725017374558545e-05,3.531502853811677e-05
5.789999999999899,1.747135041961123e-05,1.7843610356103e-05,2.725017378894782e-05,3.531496077571422e-05
5.794999999999899,1.748550863972486e-05,1.782937709826443e-05,2.725017383072497e-05,3.53148857379893e-05
5.799999999999899,1.750863504041572e-05,1.780616599478809e-05,2.725017387218907e-05,3.531480103520381e-05
5.804999999999898,1.753832101890029e-05,1.777638707418257e-05,2.725017391681008e-05,3.531470809308286e-05
5.809999999999898,1.757078858416697e-05,1.774382326297616e-05,2.725017396630779e-05,3.531461184714314e-05
5.814999999999898,1.760187323628978e-05,1.771264529789896e-05,2.725017401823812e-05,3.531451853418874e-05
5.819999999999898,1.76281403268144e-05,1.768629249582643e-05,2.725017406697913e-05,3.531443282264083e-05
5.824999999999898,1.764763838082106e-05,1.766671764229978e-05,2.725017410749306e-05,3.531435602312084e-05
5.829999999999898,1.766003077334616e-05,1.765425552383982e-05,2.725017413926614e-05,3.531428629718598e-05
5.834999999999898,1.766619934808375e-05,1.764802098650633e-05,2.725017416758618e-05,3.531422033459008e-05
5.839999999999898,1.766763592341345e-05,1.764651921709078e-05,2.725017420101753e-05,3.531415514050424e-05
5.844999999999898,1.766591855067084e-05,1.76481703026728e-05,2.725017424661436e-05,3.531408885334364e-05
5.849999999999898,1.766238525124043e-05,1.765163521378603e-05,2.725017430616446e-05,3.531402046502646e-05
5.854999999999897,1.765794340221822e-05,1.765600579892792e-05,2.725017437604272e-05,3.531394920114613e-05
5.859999999999897,1.765292629849395e-05,1.766094819921998e-05,2.725017445046884e-05,3.531387449771393e-05
5.864999999999897,1.764702618473683e-05,1.766677058477452e-05,2.725017452536027e-05,3.531379676951135e-05
5.869999999999897,1.763944451404867e-05,1.767427361374689e-05,2.725017459974036e-05,3.531371812779556e-05
5.874999999999897,1.762934536068913e-05,1.768429660821608e-05,2.725017467397761e-05,3.531364196890521e-05
5.879999999999897,1.761648058340653e-05,1.769709069105912e-05,2.725017474681168e-05,3.531357127446565e-05
5.884999999999897,1.76016572626568e-05,1.771184939902339e-05,2.725017481397494e-05,3.531350666168019e-05
5.889999999999897,1.758672795321022e-05,1.772671763687924e-05,2.725017486970838e-05,3.531344559008946e-05
5.894999999999897,1.757402903262998e-05,1.773935439755548e-05,2.725017491007222e-05,3.531338343018546e-05
5.899999999999896,1.75655226979615e-05,1.774779321155477e-05,2.725017493550156e-05,3.531331590951627e-05
5.904999999999896,1.756210148708323e-05,1.77511400427125e-05,2.725017495059124e-05,3.531324152979572e-05
5.909999999999896,1.756344940085641e-05,1.774971305347951e-05,2.725017496116739e-05,3.531316245433593e-05
5.914999999999896,1.75685415483801e-05,1.774454169366968e-05,2.725017497082563e-05,3.531308324204978e-05
5.919999999999896,1.757648901240774e-05,1.773651915320186e-05,2.725017497951564e-05,3.531300816560959e-05
5.924999999999896,1.758723559349818e-05,1.772570318789365e-05,2.72501749850744e-05,3.531293878139183e-05
5.929999999999896,1.760171870835131e-05,1.77111545350986e-05,2.725017498616319e-05,3.531287324344991e-05
5.934999999999896,1.762144533329967e-05,1.769136233562421e-05,2.725017498399779e-05,3.531280766892388e-05
5.939999999999896,1.764777608977131e-05,1.766496239586226e-05,2.725017498146856e-05,3.531273848563357e-05
5.944999999999895,1.768133015728132e-05,1.763133395673496e-05,2.725017498055396e-05,3.531266411401628e-05
5.949999999999895,1.772176152081871e-05,1.759082347590094e-05,2.72501749802384e-05,3.531258499671966e-05
5.954999999999895,1.776786498308871e-05,1.754463738374523e-05,2.725017497654677e-05,3.531250236683394e-05
5.959999999999895,1.78177878162832e-05,1.749462926917524e-05,2.725017496454081e-05,3.531241708545845e-05
5.964999999999895,1.786917501198914e-05,1.744315455797563e-05,2.725017494073956e-05,3.531232956996477e-05
5.969999999999895,1.791926903389843e-05,1.739297157873767e-05,2.725017490428126e-05,3.531224061263609e-05
5.974999999999895,1.796510527255428e-05,1.734704671404514e-05,2.725017485618103e-05,3.531215198659942e-05
5.979999999999895,1.800387311007504e-05,1.730819292324529e-05,2.725017479742646e-05,3.531206603332033e-05
5.984999999999895,1.803333588865999e-05,1.727864862680899e-05,2.725017472744753e-05,3.531198451546897e-05
5.989999999999895,1.805210634815956e-05,1.725980137336302e-05,2.725017464411632e-05,3.531190772152258e-05
5.994999999999894,1.805964782230907e-05,1.725218669511781e-05,2.725017454521434e-05,3.531183451742688e-05
5.999999999999894,1.805604230575935e-05,1.725572091591274e-05,2.725017443023936e-05,3.531176322167209e-05
6.004999999999894,1.804169427890977e-05,1.726999835524994e-05,2.725017430127246e-05,3.53116926341597e-05
6.009999999999894,1.801714510026024e-05,1.729447750015682e-05,2.725017416241481e-05,3.531162260041706e-05
6.014999999999894,1.798307932512506e-05,1.732847458968971e-05,2.725017401827438e-05,3.531155391481477e-05
6.019999999999894,1.794048831102126e-05,1.737099945068366e-05,2.725017387252072e-05,3.531148776170493e-05
6.024999999999894,1.789088195472126e-05,1.742054307933767e-05,2.725017372738167e-05,3.531142503405892e-05
6.029999999999894,1.783642567397593e-05,1.747494013035213e-05,2.72501735842093e-05,3.531136580432806e-05
6.034999999999894,1.777991394070539e-05,1.753139516766373e-05,2.725017344452598e-05,3.531130910836911e-05
6.039999999999893,1.77245528774345e-05,1.758670021673683e-05,2.725017331071169e-05,3.531125309417133e-05
6.044999999999893,1.767359117743557e-05,1.763760429084197e-05,2.725017318593086e-05,3.531119546827754e-05
6.049999999999893,1.762988922622837e-05,1.768124485554141e-05,2.725017307356046e-05,3.531113408176978e-05
6.054999999999893,1.759553626169289e-05,1.771553121483507e-05,2.725017297665249e-05,3.531106747652796e-05
6.059999999999893,1.757161208634412e-05,1.773938314953789e-05,2.725017289769484e-05,3.531099523588201e-05
6.064999999999893,1.75581484031641e-05,1.77527696277795e-05,2.725017283851993e-05,3.53109180309436e-05
6.069999999999893,1.755428622925712e-05,1.775655111492034e-05,2.725017280014329e-05,3.531083734417746e-05
6.074999999999893,1.755856854484282e-05,1.775218642676096e-05,2.725017278251823e-05,3.531075497160378e-05
6.079999999999893,1.756927248385781e-05,1.774140000563577e-05,2.725017278440767e-05,3.531067248949359e-05
6.084999999999892,1.758468570195629e-05,1.772590517204326e-05,2.72501728035746e-05,3.531059087399955e-05
6.089999999999892,1.760326485410583e-05,1.770724553620179e-05,2.725017283740366e-05,3.531051039030762e-05
6.094999999999892,1.762366581800546e-05,1.768676494769641e-05,2.725017288375119e-05,3.531043076570186e-05
6.099999999999892,1.764468615980241e-05,1.766566540131257e-05,2.725017294147376e-05,3.531035156111498e-05
6.104999999999892,1.766519087946134e-05,1.764508167532181e-05,2.725017301005153e-05,3.531027255478314e-05
6.109999999999892,1.768408511399074e-05,1.762610878652139e-05,2.725017308839129e-05,3.531019390051213e-05
6.114999999999892,1.770035066259457e-05,1.760976529827213e-05,2.725017317373234e-05,3.531011596086669e-05
6.119999999999892,1.771311089262397e-05,1.759692813572154e-05,2.72501732617026e-05,3.531003902834552e-05
6.124999999999892,1.77216824554432e-05,1.758828083627312e-05,2.725017334773104e-05,3.530996329171632e-05
6.129999999999892,1.772561956338158e-05,1.758426953021747e-05,2.725017342893922e-05,3.530988909359905e-05
6.134999999999891,1.772479257014536e-05,1.758502448727117e-05,2.725017350535734e-05,3.530981705741653e-05
6.139999999999891,1.771950108436088e-05,1.759024659689903e-05,2.725017357985032e-05,3.530974768125991e-05
6.144999999999891,1.771053256492819e-05,1.759914806357707e-05,2.72501736569488e-05,3.530968062850527e-05
6.149999999999891,1.769905361923695e-05,1.761056086275521e-05,2.725017374122595e-05,3.530961448199216e-05
6.154999999999891,1.7686327055357e-05,1.762322036583397e-05,2.72501738358813e-05,3.530954742119096e-05
6.159999999999891,1.767339885522663e-05,1.763607947276241e-05,2.725017394198697e-05,3.530947832798904e-05
6.164999999999891,1.766093590353212e-05,1.764847138133691e-05,2.72501740584702e-05,3.530940728486903e-05
6.169999999999891,1.76492639180453e-05,1.766007109298554e-05,2.725017418260775e-05,3.530933501103084e-05
6.174999999999891,1.763848604346906e-05,1.767077586787558e-05,2.725017431070133e-05,3.530926191134463e-05
6.17999999999989,1.762853406644798e-05,1.768065373012887e-05,2.725017443874956e-05,3.530918779657686e-05
6.18499999999989,1.761913651863231e-05,1.768997597316678e-05,2.725017456303646e-05,3.530911249179909e-05
6.18999999999989,1.760981602458151e-05,1.769922044638325e-05,2.725017468056121e-05,3.530903647096476e-05
6.19499999999989,1.759999766978719e-05,1.77089629850905e-05,2.725017478927446e-05,3.530896065487769e-05
6.19999999999989,1.758916565882396e-05,1.771971993738606e-05,2.725017488820335e-05,3.530888559621002e-05
6.20499999999989,1.757693517338717e-05,1.773187590086881e-05,2.725017497754432e-05,3.530881107425597e-05
6.20999999999989,1.756300227549725e-05,1.774573432249412e-05,2.725017505855103e-05,3.530873659799136e-05
6.21499999999989,1.754707397353478e-05,1.776158817691969e-05,2.725017513302677e-05,3.530866215045447e-05
6.21999999999989,1.752888663755946e-05,1.777970160677485e-05,2.725017520261062e-05,3.530858824433431e-05
6.22499999999989,1.750829683827112e-05,1.780021849255292e-05,2.725017526846571e-05,3.530851533082404e-05
6.229999999999889,1.748534761572347e-05,1.782309584290124e-05,2.725017533168164e-05,3.530844345862472e-05
6.234999999999889,1.74602776189551e-05,1.78480950191607e-05,2.725017539391456e-05,3.530837263811581e-05
6.239999999999889,1.74335424598194e-05,1.787476081572741e-05,2.72501754574017e-05,3.530830327554681e-05
6.244999999999889,1.740589655726889e-05,1.790233932742533e-05,2.72501755240443e-05,3.530823588469423e-05
6.249999999999889,1.737846160692848e-05,1.79297087199867e-05,2.7250175594176e-05,3.530817032691519e-05
6.254999999999889,1.735266455196947e-05,1.795544104813995e-05,2.72501756659639e-05,3.530810560010942e-05
6.259999999999889,1.733004442588558e-05,1.797799611250151e-05,2.725017573592436e-05,3.530804053838709e-05
6.264999999999889,1.731205844454704e-05,1.799591610809947e-05,2.725017580025719e-05,3.530797455264651e-05
6.269999999999889,1.729998589495083e-05,1.800792157481477e-05,2.725017585625646e-05,3.53079074697656e-05
6.274999999999888,1.729487609575293e-05,1.801296268337448e-05,2.725017590306754e-05,3.530783877912741e-05
6.279999999999888,1.729742742371802e-05,1.801034003687431e-05,2.725017594145348e-05,3.530776746059233e-05
6.284999999999888,1.730780869950277e-05,1.799988410962711e-05,2.725017597284773e-05,3.530769280912988e-05
6.289999999999888,1.732557603167676e-05,1.798203924429856e-05,2.725017599843094e-05,3.530761527597532e-05
6.294999999999888,1.734979440519731e-05,1.795774181210732e-05,2.725017601884423e-05,3.530753621730463e-05
6.299999999999888,1.737928213736726e-05,1.792817465551055e-05,2.725017603449775e-05,3.530745679287781e-05
6.304999999999888,1.741279333330686e-05,1.789458397220787e-05,2.725017604591744e-05,3.530737730551473e-05
6.309999999999888,1.74490617463429e-05,1.785823590436544e-05,2.725017605373153e-05,3.530729765070833e-05
6.314999999999888,1.748680218409894e-05,1.782041594269222e-05,2.725017605845969e-05,3.530721812679116e-05
6.319999999999887,1.752478736352832e-05,1.778235215042148e-05,2.725017606047502e-05,3.530713951394981e-05
6.324999999999887,1.756198451403997e-05,1.774507789477909e-05,2.725017606020379e-05,3.530706240881907e-05
6.329999999999887,1.759763908406553e-05,1.770934767975318e-05,2.725017605825876e-05,3.530698676381871e-05
6.334999999999887,1.763125302040113e-05,1.767565917270283e-05,2.725017605522691e-05,3.530691219310396e-05
6.339999999999887,1.76625239025474e-05,1.764431463449177e-05,2.725017605110999e-05,3.530683853703917e-05
6.344999999999887,1.769132670716819e-05,1.76154392039788e-05,2.725017604462671e-05,3.5306765911147e-05
6.349999999999887,1.771772661220935e-05,1.758896764011273e-05,2.725017603268463e-05,3.530669425232208e-05
6.354999999999887,1.774194747752284e-05,1.756467556789863e-05,2.725017601041648e-05,3.530662304542147e-05
6.359999999999887,1.776426832781618e-05,1.754228326896257e-05,2.725017597213926e-05,3.530655159677875e-05
6.364999999999887,1.778490358276271e-05,1.752157587351136e-05,2.725017591305864e-05,3.530647945627407e-05
6.369999999999886,1.78039277446494e-05,1.750247869508039e-05,2.725017583080466e-05,3.530640643972979e-05
6.374999999999886,1.78212348346789e-05,1.748509746786337e-05,2.725017572574821e-05,3.530633230254227e-05
6.379999999999886,1.783648166686311e-05,1.7469774938602e-05,2.725017559988282e-05,3.53062566054651e-05
6.384999999999886,1.784901105398316e-05,1.74571680047206e-05,2.725017545519219e-05,3.530617905870375e-05
6.389999999999886,1.785782432729378e-05,1.744827567144902e-05,2.72501752927279e-05,3.530609999874281e-05
6.394999999999886,1.786167443668412e-05,1.744434602190902e-05,2.72501751129208e-05,3.530602045859313e-05
6.399999999999886,1.785927278345026e-05,1.744666897224271e-05,2.725017491668765e-05,3.530594175569297e-05
6.404999999999886,1.784953208820219e-05,1.745633295126916e-05,2.725017470648705e-05,3.530586503947136e-05
6.409999999999886,1.783177509721177e-05,1.747401607778684e-05,2.725017448662518e-05,3.53057911749986e-05
6.414999999999885,1.780589428327811e-05,1.749982654011463e-05,2.725017426258015e-05,3.530572082339274e-05
6.419999999999885,1.777246754159664e-05,1.753318679068392e-05,2.725017403974821e-05,3.530565433228057e-05
6.424999999999885,1.773279901137686e-05,1.757279239258184e-05,2.725017382240218e-05,3.53055914039587e-05
6.429999999999885,1.768883072530587e-05,1.761670021600515e-05,2.725017361353955e-05,3.530553094131102e-05
6.434999999999885,1.764291549189318e-05,1.766255585415092e-05,2.725017341555749e-05,3.53054713460441e-05
6.439999999999885,1.759751563820851e-05,1.770789540664794e-05,2.725017323106777e-05,3.530541104485645e-05
6.444999999999885,1.755491897158178e-05,1.775042988510615e-05,2.725017306319265e-05,3.530534885668792e-05
6.449999999999885,1.751703249632348e-05,1.778825163257779e-05,2.725017291527685e-05,3.530528412890128e-05
6.454999999999885,1.748527797999586e-05,1.78199387988685e-05,2.725017279045351e-05,3.530521677886436e-05
6.459999999999885,1.746059260764667e-05,1.784455459061798e-05,2.725017269148658e-05,3.530514719826465e-05
6.464999999999884,1.744350493008374e-05,1.786157095951508e-05,2.725017262090803e-05,3.530507588959882e-05
6.469999999999884,1.74342146250049e-05,1.787078841029662e-05,2.725017258111304e-05,3.530500303530152e-05
6.474999999999884,1.743261118532053e-05,1.787231724996039e-05,2.72501725740593e-05,3.530492843528091e-05
6.479999999999884,1.743823744454367e-05,1.786661442528329e-05,2.725017260047295e-05,3.530485186982696e-05
6.484999999999884,1.745026240720182e-05,1.785451101129169e-05,2.725017265886397e-05,3.530477341849351e-05
6.489999999999884,1.746750578420184e-05,1.783718760830364e-05,2.725017274494912e-05,3.530469339250548e-05
6.494999999999884,1.74884971981473e-05,1.781611493646227e-05,2.725017285198133e-05,3.530461213460957e-05
6.499999999999884,1.751154590604044e-05,1.779298418457148e-05,2.725017297196563e-05,3.530453009061192e-05
6.504999999999884,1.753484264974607e-05,1.776960542369621e-05,2.72501730971369e-05,3.530444807344228e-05
6.509999999999883,1.755663281445636e-05,1.774773449698007e-05,2.725017322092511e-05,3.530436731143643e-05
6.514999999999883,1.757545489400971e-05,1.772883425046837e-05,2.725017333808675e-05,3.530428914447808e-05
6.519999999999883,1.759038277030427e-05,1.771383182313291e-05,2.725017344432003e-05,3.530421459343718e-05
6.524999999999883,1.760119358747902e-05,1.770295041012735e-05,2.725017353603485e-05,3.530414399760637e-05
6.529999999999883,1.760839600091639e-05,1.769568076574025e-05,2.725017361070713e-05,3.530407676665664e-05
6.534999999999883,1.761308051254058e-05,1.769093085812706e-05,2.725017366767323e-05,3.530401137066764e-05
6.539999999999883,1.761660720482246e-05,1.768733854031205e-05,2.725017370875253e-05,3.530394574513451e-05
6.544999999999883,1.762022153504723e-05,1.768365649785085e-05,2.725017373818844e-05,3.530387803289808e-05
6.549999999999883,1.76247369449212e-05,1.767907034862823e-05,2.725017376187255e-05,3.530380729354943e-05
6.554999999999882,1.763040316397048e-05,1.767333066206221e-05,2.725017378621614e-05,3.530373382603269e-05
6.559999999999882,1.76370004466204e-05,1.766665849891646e-05,2.725017381697553e-05,3.530365894553686e-05
6.564999999999882,1.764409727785665e-05,1.76594869634752e-05,2.725017385815046e-05,3.530358424133184e-05
6.569999999999882,1.765132314636496e-05,1.765218749219359e-05,2.725017391105343e-05,3.530351063855855e-05
6.574999999999882,1.765849744757071e-05,1.764494045568357e-05,2.725017397384607e-05,3.530343790325429e-05
6.579999999999882,1.766555715009163e-05,1.763780787259763e-05,2.725017404188804e-05,3.530336502268926e-05
6.584999999999882,1.767237394057791e-05,1.763091714794714e-05,2.725017410898482e-05,3.530329108852505e-05
6.589999999999882,1.767860989221487e-05,1.762460593423221e-05,2.72501741692491e-05,3.530321582644707e-05
6.594999999999882,1.76836831632073e-05,1.761945628560157e-05,2.725017421908803e-05,3.530313944880887e-05
6.599999999999882,1.768681242703803e-05,1.761624991427936e-05,2.725017425871537e-05,3.530306234131739e-05
6.604999999999881,1.768709787288072e-05,1.761588721089668e-05,2.725017429246556e-05,3.53029850837774e-05
6.609999999999881,1.768364746119616e-05,1.76192611434895e-05,2.725017432731749e-05,3.530290860468566e-05
6.614999999999881,1.767576148158191e-05,1.762707252853906e-05,2.725017436983451e-05,3.530283401012097e-05
6.619999999999881,1.766313024540093e-05,1.763963186734238e-05,2.725017442290565e-05,3.53027621127433e-05
6.624999999999881,1.764596243626479e-05,1.765673064493232e-05,2.725017448415273e-05,3.53026930811971e-05
6.629999999999881,1.762499196968405e-05,1.7677634456306e-05,2.725017454693306e-05,3.530262642599005e-05
6.634999999999881,1.760136802086582e-05,1.770119318184825e-05,2.725017460316197e-05,3.530256120271407e-05
6.639999999999881,1.7576469046867e-05,1.772602725098059e-05,2.72501746461884e-05,3.530249629784759e-05
6.644999999999881,1.755169692629189e-05,1.775073382459794e-05,2.725017467233573e-05,3.530243075088983e-05
6.64999999999988,1.752831010503533e-05,1.777405390479486e-05,2.72501746809404e-05,3.530236400983019e-05
6.65499999999988,1.750733634160629e-05,1.779495965132479e-05,2.725017467352521e-05,3.530229599293109e-05
6.65999999999988,1.748956949554535e-05,1.78126574650594e-05,2.725017465275591e-05,3.530222696060476e-05
6.66499999999988,1.747562264381775e-05,1.78265346416838e-05,2.72501746215125e-05,3.530215728550155e-05
6.66999999999988,1.746599210125678e-05,1.783609507865329e-05,2.725017458229819e-05,3.530208717991007e-05
6.67499999999988,1.746108299069974e-05,1.78409335012726e-05,2.7250174537214e-05,3.530201649197233e-05
6.67999999999988,1.746116871959069e-05,1.784077604516228e-05,2.725017448845937e-05,3.530194476475297e-05
6.68499999999988,1.746630686259482e-05,1.783556470403893e-05,2.725017443886186e-05,3.530187156663376e-05
6.68999999999988,1.747627086963278e-05,1.782552590250954e-05,2.725017439183939e-05,3.530179677214232e-05
6.694999999999879,1.749053648672222e-05,1.781118403857459e-05,2.725017435065702e-05,3.530172052529682e-05
6.699999999999879,1.750831133733821e-05,1.779333173236051e-05,2.725017431740294e-05,3.530164306969872e-05
6.704999999999879,1.75285868747581e-05,1.777297792701351e-05,2.725017429222371e-05,3.530156480177161e-05
6.709999999999879,1.755022974123573e-05,1.775125674138066e-05,2.725017427306963e-05,3.530148648261639e-05
6.714999999999879,1.757213881305313e-05,1.772927034609017e-05,2.725017425593621e-05,3.53014091591433e-05
6.719999999999879,1.759343285768101e-05,1.770790076739944e-05,2.725017423558527e-05,3.530133362508045e-05
6.724999999999879,1.761356705643307e-05,1.768769280255106e-05,2.725017420674378e-05,3.530125985898412e-05
6.729999999999879,1.763229630077823e-05,1.766889071039075e-05,2.725017416558764e-05,3.530118701116898e-05
6.734999999999879,1.764950806590772e-05,1.765160594850671e-05,2.725017411099781e-05,3.530111401441443e-05
6.739999999999879,1.766504428534186e-05,1.763599605316104e-05,2.725017404498137e-05,3.530104033850289e-05
6.744999999999878,1.767863594837405e-05,1.762233036765737e-05,2.725017397197514e-05,3.530096631603142e-05
6.749999999999878,1.768998622595e-05,1.761090660281444e-05,2.725017389729045e-05,3.530089282876444e-05
6.754999999999878,1.769892888828316e-05,1.760189172721766e-05,2.725017382535241e-05,3.530082061550082e-05
6.759999999999878,1.77055376745347e-05,1.759521203030123e-05,2.725017375839987e-05,3.530074970483594e-05
6.764999999999878,1.77101002780356e-05,1.759057907397522e-05,2.725017369603652e-05,3.530067935201081e-05
6.769999999999878,1.771296542369416e-05,1.758764307306782e-05,2.725017363567169e-05,3.530060849676197e-05
6.774999999999878,1.771435699184063e-05,1.758617943892331e-05,2.725017357364596e-05,3.530053643076394e-05
6.779999999999878,1.771427203001757e-05,1.758619121873877e-05,2.725017350670068e-05,3.530046324875634e-05
6.784999999999878,1.771252681726203e-05,1.75878629588371e-05,2.725017343332778e-05,3.530038977609914e-05
6.789999999999877,1.770891690898189e-05,1.759140007267116e-05,2.725017335446776e-05,3.530031698165305e-05
6.794999999999877,1.770337660616435e-05,1.759686867457892e-05,2.725017327321931e-05,3.530024528074327e-05
6.799999999999877,1.769602608591668e-05,1.760414821658631e-05,2.7250173193694e-05,3.530017430250299e-05
6.804999999999877,1.76870911457077e-05,1.761301221519245e-05,2.72501731196096e-05,3.530010336090014e-05
6.809999999999877,1.767679505385573e-05,1.76232371649888e-05,2.725017305327584e-05,3.530003221884453e-05
6.814999999999877,1.766534624822447e-05,1.763461515404914e-05,2.725017299532053e-05,3.529996140227361e-05
6.819999999999877,1.765304770733802e-05,1.76468440064279e-05,2.72501729451047e-05,3.529989171376591e-05
6.824999999999877,1.76404225250706e-05,1.765940084954413e-05,2.725017290153394e-05,3.529982337461473e-05
6.829999999999877,1.762821465494468e-05,1.767154096606834e-05,2.725017286386368e-05,3.529975562101301e-05
6.834999999999877,1.761722564241644e-05,1.768246154380652e-05,2.725017283215203e-05,3.529968718622297e-05
6.839999999999876,1.760809701286793e-05,1.76915202626914e-05,2.725017280718771e-05,3.529961727555933e-05
6.844999999999876,1.760120454392648e-05,1.769834161820541e-05,2.72501727900321e-05,3.529954616213189e-05
6.849999999999876,1.759673822045292e-05,1.770273663647014e-05,2.725017278150594e-05,3.529947485692305e-05
6.854999999999876,1.759488087450078e-05,1.770452326154211e-05,2.725017278187381e-05,3.52994041360429e-05
6.859999999999876,1.7595912403052e-05,1.77034213630205e-05,2.725017279072247e-05,3.529933376607251e-05
6.864999999999876,1.760012845576773e-05,1.769913411170833e-05,2.725017280689245e-05,3.529926256747606e-05
6.869999999999876,1.760761517418742e-05,1.76915740645646e-05,2.725017282842696e-05,3.529918923875202e-05
6.874999999999876,1.761803757060353e-05,1.768107571560189e-05,2.72501728527583e-05,3.529911328620542e-05
6.879999999999876,1.763059300860051e-05,1.766844238188729e-05,2.725017287733231e-05,3.52990353904878e-05
6.884999999999875,1.764416846664148e-05,1.765478853727326e-05,2.725017290054272e-05,3.529895700391473e-05
6.889999999999875,1.765760991517045e-05,1.764126960125078e-05,2.725017292247323e-05,3.529887951642123e-05
6.894999999999875,1.766995449157457e-05,1.762884909007766e-05,2.725017294491291e-05,3.529880358165224e-05
6.899999999999875,1.768052207109411e-05,1.761820694935427e-05,2.725017297050246e-05,3.529872902044838e-05
6.904999999999875,1.768886899296189e-05,1.760978627505107e-05,2.725017300138515e-05,3.529865526801296e-05
6.909999999999875,1.769469146452511e-05,1.760389047921214e-05,2.72501730380098e-05,3.529858194373726e-05
6.914999999999875,1.769777148117281e-05,1.760073761137671e-05,2.725017307872777e-05,3.529850909254952e-05
6.919999999999875,1.76979928676032e-05,1.760044411447964e-05,2.725017312053883e-05,3.529843698208284e-05
6.924999999999875,1.769538394977276e-05,1.760298178553288e-05,2.725017316072037e-05,3.529836573530563e-05
6.929999999999874,1.769012777263562e-05,1.760816740305806e-05,2.725017319844632e-05,3.529829517569367e-05
6.934999999999874,1.768252443128216e-05,1.761570056949726e-05,2.725017323526192e-05,3.529822500077942e-05
6.939999999999874,1.767294210192888e-05,1.762521296882765e-05,2.725017327395604e-05,3.529815507075653e-05
6.944999999999874,1.766180295724098e-05,1.763628256193267e-05,2.725017331650526e-05,3.529808551917364e-05
6.949999999999874,1.764961323222882e-05,1.764840335277624e-05,2.725017336256778e-05,3.529801658500506e-05
6.954999999999874,1.763700035353916e-05,1.7660947950592e-05,2.725017340969219e-05,3.529794830413115e-05
6.959999999999874,1.762470300631809e-05,1.767317728896699e-05,2.725017345516027e-05,3.529788029528507e-05
6.964999999999874,1.761348438241539e-05,1.768432742757427e-05,2.72501734981234e-05,3.529781180998966e-05
6.969999999999874,1.760398870489897e-05,1.769375334543527e-05,2.725017354037449e-05,3.529774205033424e-05
6.974999999999874,1.759660407771866e-05,1.77010664897075e-05,2.725017358510071e-05,3.529767056742616e-05
6.979999999999873,1.759139853126169e-05,1.770619892931271e-05,2.725017363451032e-05,3.529759746057439e-05
6.984999999999873,1.758815287286664e-05,1.770937035916247e-05,2.725017368816973e-05,3.529752323202911e-05
6.989999999999873,1.758645603863288e-05,1.771099241504907e-05,2.725017374334958e-05,3.529744845368194e-05
6.994999999999873,1.758580680135888e-05,1.771156676700835e-05,2.725017379706982e-05,3.529737356836723e-05
6.999999999999873,1.758569563704517e-05,1.771160331800576e-05,2.725017384813444e-05,3.529729895505093e-05
7.004999999999873,1.758567985662337e-05,1.771154518159043e-05,2.725017389752451e-05,3.529722503821381e-05
7.009999999999873,1.758546142193971e-05,1.771169074014721e-05,2.725017394689854e-05,3.529715216208692e-05
7.014999999999873,1.758493605348334e-05,1.771214423648098e-05,2.725017399647119e-05,3.529708028996432e-05
7.019999999999873,1.758416628395143e-05,1.77128426257671e-05,2.725017404391013e-05,3.529700890971853e-05
7.024999999999872,1.758327990411801e-05,1.771365748109944e-05,2.725017408495588e-05,3.529693738521744e-05
7.029999999999872,1.758236724778668e-05,1.771449824083262e-05,2.725017411508433e-05,3.529686548861931e-05
7.034999999999872,1.758146108336969e-05,1.771533247230114e-05,2.725017413088599e-05,3.529679355567083e-05
7.039999999999872,1.75806030834908e-05,1.771611895153645e-05,2.725017413031898e-05,3.529672203502726e-05
7.044999999999872,1.75799063322658e-05,1.771674453993488e-05,2.725017411213284e-05,3.529665087220068e-05
7.049999999999872,1.757952138269277e-05,1.771705804312e-05,2.72501740755596e-05,3.529657942581277e-05
7.054999999999872,1.757951889059641e-05,1.771698819088142e-05,2.725017402116499e-05,3.529650708147783e-05
7.059999999999872,1.757980565913906e-05,1.771662828537125e-05,2.725017395257194e-05,3.529643394451031e-05
7.064999999999872,1.758017502667682e-05,1.771618583840961e-05,2.725017387760592e-05,3.529636086508643e-05
7.069999999999871,1.758046776904536e-05,1.771582099011612e-05,2.725017380742531e-05,3.529628875916147e-05
7.074999999999871,1.758071778150741e-05,1.771550013808956e-05,2.725017375351208e-05,3.529621791959697e-05
7.079999999999871,1.758117944538234e-05,1.771496848915994e-05,2.725017372410872e-05,3.529614793454228e-05
7.084999999999871,1.758224089841233e-05,1.771383721642553e-05,2.725017372217437e-05,3.529607811483787e-05
7.089999999999871,1.758429965207159e-05,1.771170823845835e-05,2.725017374582193e-05,3.529600789052994e-05
7.094999999999871,1.758766288591357e-05,1.770827404150067e-05,2.725017379043206e-05,3.529593692741423e-05
7.099999999999871,1.759249444029449e-05,1.770337075498346e-05,2.725017385068855e-05,3.529586519527795e-05
7.104999999999871,1.759882883156999e-05,1.769696432964294e-05,2.725017392128399e-05,3.529579316121292e-05
7.109999999999871,1.760668168169884e-05,1.768904013278844e-05,2.725017399645708e-05,3.529572181448728e-05
7.114999999999871,1.761623723450194e-05,1.767941491769139e-05,2.725017406951177e-05,3.529565215219333e-05
7.11999999999987,1.762800247569001e-05,1.766758187718983e-05,2.725017413340347e-05,3.529558435287984e-05
7.12499999999987,1.764279202741813e-05,1.765272537680124e-05,2.725017418242361e-05,3.529551740421937e-05
7.12999999999987,1.766151112190642e-05,1.763393850017047e-05,2.725017421396011e-05,3.52954496220769e-05
7.13499999999987,1.76848496170421e-05,1.761052996170749e-05,2.72501742291214e-05,3.529537957874958e-05
7.13999999999987,1.771304006004544e-05,1.75822665011081e-05,2.725017423182706e-05,3.529530656115354e-05
7.14499999999987,1.774573710636158e-05,1.75494932138368e-05,2.72501742270138e-05,3.529523032019839e-05
7.14999999999987,1.778197093757866e-05,1.751317979365563e-05,2.725017421900101e-05,3.529515073123429e-05
7.15499999999987,1.782013422196725e-05,1.747493372569622e-05,2.725017421055948e-05,3.529506794766347e-05
7.15999999999987,1.785804046909469e-05,1.74369423177472e-05,2.725017420249322e-05,3.529498278684189e-05
7.164999999999869,1.789310338036718e-05,1.740179325418066e-05,2.725017419338665e-05,3.529489663454784e-05
7.169999999999869,1.792259317370173e-05,1.737221757923081e-05,2.72501741795842e-05,3.529481075293254e-05
7.174999999999869,1.794384691682828e-05,1.735087880274176e-05,2.725017415590713e-05,3.529472571957005e-05
7.179999999999869,1.795436139795033e-05,1.734028024411779e-05,2.725017411740641e-05,3.529464164206812e-05
7.184999999999869,1.795182856685984e-05,1.73427303039589e-05,2.725017406170536e-05,3.529455887081873e-05
7.189999999999869,1.79342316705366e-05,1.736024671858705e-05,2.725017399083124e-05,3.529447838912366e-05
7.194999999999869,1.790004824118071e-05,1.739435331709225e-05,2.725017391146474e-05,3.529440155827296e-05
7.199999999999869,1.784850668119716e-05,1.744582299663017e-05,2.725017383323572e-05,3.529432967782733e-05
7.204999999999869,1.777982720220791e-05,1.751443662472869e-05,2.725017376576982e-05,3.529426382693659e-05
7.209999999999869,1.769541929847214e-05,1.759878549527958e-05,2.725017371582856e-05,3.529420479375171e-05
7.214999999999868,1.759800353444508e-05,1.769614909992367e-05,2.725017368589216e-05,3.529415263436874e-05
7.219999999999868,1.749156275928841e-05,1.780254322769242e-05,2.725017367462578e-05,3.529410598698083e-05
7.224999999999868,1.73810161007153e-05,1.791304579701514e-05,2.725017367857658e-05,3.529406189773044e-05
7.229999999999868,1.727162600246143e-05,1.802239064428659e-05,2.725017369382685e-05,3.529401664674803e-05
7.234999999999868,1.716831605118879e-05,1.81256510668858e-05,2.725017371664712e-05,3.529396711807459e-05
7.239999999999868,1.707513901466347e-05,1.821877272910816e-05,2.725017374319579e-05,3.529391174377163e-05
7.244999999999868,1.699503623134577e-05,1.829881429797842e-05,2.725017376917184e-05,3.529385052932419e-05
7.249999999999868,1.692987276805808e-05,1.836391172729066e-05,2.725017379036292e-05,3.529378449534874e-05
7.254999999999868,1.688064606420584e-05,1.841306905231648e-05,2.725017380409613e-05,3.529371511652232e-05
7.259999999999867,1.684776895533507e-05,1.844587497585073e-05,2.725017381057443e-05,3.52936439311858e-05
7.264999999999867,1.683135019539867e-05,1.846222194733967e-05,2.725017381275388e-05,3.529357214273834e-05
7.269999999999867,1.683139348776308e-05,1.846210669892595e-05,2.725017381448473e-05,3.529350018668903e-05
7.274999999999867,1.684784361750741e-05,1.844558393918042e-05,2.725017381807062e-05,3.529342755668784e-05
7.279999999999867,1.688046754995746e-05,1.841288557594079e-05,2.72501738231204e-05,3.529335312589825e-05
7.284999999999867,1.692864372825411e-05,1.836463206007167e-05,2.725017382769795e-05,3.529327578832577e-05
7.289999999999867,1.699117507075621e-05,1.830201991817139e-05,2.725017383096607e-05,3.529319498892759e-05
7.294999999999867,1.706621127443367e-05,1.822689962038298e-05,2.725017383525343e-05,3.529311089481665e-05
7.299999999999867,1.715130370460648e-05,1.814172059592283e-05,2.725017384576017e-05,3.529302430052931e-05
7.304999999999866,1.724357315637707e-05,1.804936328784977e-05,2.72501738678039e-05,3.529293644422684e-05
7.309999999999866,1.733995276926975e-05,1.795289597670069e-05,2.725017390330678e-05,3.529284874597044e-05
7.314999999999866,1.743745000124825e-05,1.785531240996435e-05,2.725017394885961e-05,3.529276241121259e-05
7.319999999999866,1.753335125043579e-05,1.775932676940713e-05,2.725017399680481e-05,3.529267801984292e-05
7.324999999999866,1.762530217547199e-05,1.766729320253883e-05,2.725017403886375e-05,3.529259537801082e-05
7.329999999999866,1.771125200801449e-05,1.75812617616948e-05,2.725017407018004e-05,3.529251376970928e-05
7.334999999999866,1.778931794334069e-05,1.750311449279831e-05,2.725017409130085e-05,3.529243243613901e-05
7.339999999999866,1.785765690775714e-05,1.743469408454732e-05,2.725017410697839e-05,3.529235099230446e-05
7.344999999999866,1.791441596977959e-05,1.737785367932977e-05,2.725017412277322e-05,3.529226964910936e-05
7.349999999999866,1.79577981054719e-05,1.733439116604939e-05,2.725017414178325e-05,3.529218927152129e-05
7.354999999999865,1.798624857448736e-05,1.730586269936307e-05,2.725017416348084e-05,3.529211127385043e-05
7.359999999999865,1.799873278844773e-05,1.729330450429792e-05,2.725017418490822e-05,3.529203729274565e-05
7.364999999999865,1.799503649687318e-05,1.729693219549396e-05,2.725017420284086e-05,3.529196869236714e-05
7.369999999999865,1.797599665562021e-05,1.731590946116973e-05,2.72501742151348e-05,3.529190611678994e-05
7.374999999999865,1.794358683329573e-05,1.73482624221456e-05,2.725017422050706e-05,3.529184925544133e-05
7.379999999999865,1.790081936113072e-05,1.739097743751946e-05,2.725017421748281e-05,3.529179679865018e-05
7.384999999999865,1.785146046060405e-05,1.7440286078146e-05,2.725017420393075e-05,3.529174653875005e-05
7.389999999999865,1.779958772830577e-05,1.749210799218593e-05,2.725017417797468e-05,3.52916957204917e-05
7.394999999999865,1.774907033544779e-05,1.754257137248921e-05,2.72501741397107e-05,3.5291641707937e-05
7.399999999999864,1.770310093998748e-05,1.758848176936479e-05,2.725017409218985e-05,3.529158270935227e-05
7.404999999999864,1.766390017198468e-05,1.762761794371645e-05,2.725017404048977e-05,3.529151811570112e-05
7.409999999999864,1.763263638298577e-05,1.76588119252715e-05,2.725017398912363e-05,3.529144830825727e-05
7.414999999999864,1.760951746749884e-05,1.768185678214759e-05,2.725017393945935e-05,3.529137424964644e-05
7.419999999999864,1.759398496876691e-05,1.769731224547395e-05,2.725017388903746e-05,3.529129721424086e-05
7.424999999999864,1.758496440198911e-05,1.77062542472255e-05,2.725017383341527e-05,3.52912186492146e-05
7.429999999999864,1.758113969047437e-05,1.771000025130989e-05,2.725017376940124e-05,3.529113994178426e-05
7.434999999999864,1.758120161479357e-05,1.770986045251853e-05,2.725017369753835e-05,3.52910620673121e-05
7.439999999999864,1.758400886048862e-05,1.770697649766284e-05,2.725017362222119e-05,3.529098535815146e-05
7.444999999999864,1.758863110804734e-05,1.77022784821546e-05,2.725017354948343e-05,3.529090959020194e-05
7.449999999999863,1.759430043211177e-05,1.769653389698221e-05,2.725017348402472e-05,3.529083432909398e-05
7.454999999999863,1.760033714667832e-05,1.769042216518763e-05,2.725017342748254e-05,3.529075931186596e-05
7.459999999999863,1.760611511547217e-05,1.768456953752242e-05,2.72501733789633e-05,3.52906846529946e-05
7.464999999999863,1.761109518292567e-05,1.767951559943956e-05,2.725017333721609e-05,3.529061078236523e-05
7.469999999999863,1.761490804510593e-05,1.767563014679111e-05,2.725017330269821e-05,3.529053819189704e-05
7.474999999999863,1.761743968328057e-05,1.767302750357218e-05,2.72501732779021e-05,3.529046718685274e-05
7.479999999999863,1.761887806156926e-05,1.767151971102897e-05,2.725017326563799e-05,3.529039777259823e-05
7.484999999999863,1.761970239305494e-05,1.767062723863736e-05,2.725017326653831e-05,3.529032963169231e-05
7.489999999999863,1.762061003562086e-05,1.766965208255241e-05,2.725017327770402e-05,3.529026211817327e-05
7.494999999999862,1.762238330231786e-05,1.766781103715346e-05,2.725017329364732e-05,3.529019433947132e-05
7.499999999999862,1.762571958857248e-05,1.766440582495055e-05,2.725017330900469e-05,3.529012541352303e-05


==> Results/Transient_Nonlinear_Elastodynamics_MP_fullannulus_wave_par/time.csv <==
1,0.005,2,84.63323,6.339651
2,0.01,2,59.538317,6.296844
3,0.015,2,59.783031,6.644594
4,0.02,2,60.30193,6.440327
5,0.025,2,59.985673,6.358298
6,0.03,2,60.078092,6.314083
7,0.035,2,59.810165,6.376969
8,0.04,2,60.561739,6.380984
9,0.045,2,60.282015,6.449277
10,0.05,2,59.920498,6.199948
11,0.05499999999999999,2,60.165987,6.419988
12,0.05999999999999999,2,64.75558700000001,6.405293
13,0.06499999999999999,2,59.690196,6.391541999999999
14,0.06999999999999999,2,59.977609,6.428217
15,0.075,2,59.813697,6.290380000000001
16,0.08,2,59.86323,6.37295
17,0.08500000000000001,2,59.622264,6.292508
18,0.09000000000000001,2,59.51219,6.323397
19,0.09500000000000001,2,59.837804,6.499574
20,0.1,2,59.811743,6.461946
21,0.105,2,59.751875,6.411682
22,0.11,2,59.522663,6.298106000000001
23,0.115,2,59.893584,6.428945000000001
24,0.12,2,60.004566,6.440684
25,0.125,2,59.919307,6.404747
26,0.13,2,59.788108,6.376427
27,0.135,2,59.975637,6.449134
28,0.14,2,59.568843,6.424287
29,0.145,2,59.648234,6.37852
30,0.15,2,59.623019,6.358424
31,0.1550000000000001,2,59.951375,6.377890000000001
32,0.1600000000000001,2,60.023767,6.479094999999999
33,0.1650000000000001,2,59.741061,6.368850999999999
34,0.1700000000000001,2,64.48222699999999,6.565863999999999
35,0.1750000000000001,2,59.672693,6.362571
36,0.1800000000000001,2,59.918671,6.511139
37,0.1850000000000001,2,59.656489,6.426123
38,0.1900000000000001,2,59.871525,6.407976
39,0.1950000000000001,2,59.897759,6.400281
40,0.2000000000000001,2,59.528425,6.319516999999999
41,0.2050000000000001,2,59.826643,6.477722
42,0.2100000000000001,2,59.842649,6.452004000000001
43,0.2150000000000001,2,59.677678,6.335983000000001
44,0.2200000000000001,2,59.746614,6.352567
45,0.2250000000000001,2,59.746992,6.37926
46,0.2300000000000001,2,59.586267,6.356814
47,0.2350000000000001,2,59.667458,6.409534
48,0.2400000000000001,2,59.735646,6.419588
49,0.2450000000000001,2,59.604957,6.381534
50,0.2500000000000001,2,59.734723,6.430198
51,0.2550000000000001,2,59.725488,6.33728
52,0.2600000000000001,2,59.528938,6.275131
53,0.2650000000000001,2,59.464176,6.418623
54,0.2700000000000001,2,59.526867,6.407957
55,0.2750000000000001,2,59.573202,6.364533
56,0.2800000000000001,2,59.759406,6.364298
57,0.2850000000000001,2,59.578544,6.368785
58,0.2900000000000001,2,59.841611,6.398708
59,0.2950000000000002,2,59.576202,6.373847
60,0.3000000000000002,2,59.606669,6.396878
61,0.3050000000000002,2,59.621364,6.373552
62,0.3100000000000002,2,59.479147,6.377272
63,0.3150000000000002,2,60.127358,6.498775
64,0.3200000000000002,2,59.734356,6.49075
65,0.3250000000000002,2,59.778247,6.552585000000001
66,0.3300000000000002,2,59.693135,6.441799
67,0.3350000000000002,2,59.873537,6.452928
68,0.3400000000000002,2,59.820994,6.474233
69,0.3450000000000002,2,59.780637,6.388171
70,0.3500000000000002,2,59.659566,6.334012
71,0.3550000000000002,2,60.018945,6.435354999999999
72,0.3600000000000002,2,59.771356,6.449283
73,0.3650000000000002,2,60.1182,6.443455999999999
74,0.3700000000000002,2,59.630954,6.390681000000001
75,0.3750000000000002,2,59.787031,6.415697
76,0.3800000000000002,2,59.867599,6.515188999999999
77,0.3850000000000002,2,59.99762,6.432603
78,0.3900000000000002,2,59.694371,6.369293
79,0.3950000000000002,2,59.654021,6.366281
80,0.4000000000000002,2,60.019541,6.464263
81,0.4050000000000002,2,59.684151,6.392838
82,0.4100000000000003,2,59.582079,6.354495
83,0.4150000000000003,2,59.535875,6.335924
84,0.4200000000000003,2,59.664339,6.389178
85,0.4250000000000003,2,59.756765,6.391554
86,0.4300000000000003,2,59.693333,6.435689
87,0.4350000000000003,2,59.512637,6.438074
88,0.4400000000000003,2,59.576802,6.390056
89,0.4450000000000003,2,59.37913,6.370675
90,0.4500000000000003,2,59.779486,6.412355
91,0.4550000000000003,2,59.652448,6.410413
92,0.4600000000000003,2,59.5544,6.395817
93,0.4650000000000003,2,59.717101,6.390105999999999
94,0.4700000000000003,2,60.041074,6.427125
95,0.4750000000000003,2,64.039298,6.489309
96,0.4800000000000003,2,59.492155,6.431874000000001
97,0.4850000000000003,2,59.707876,6.452506
98,0.4900000000000003,2,59.865338,6.369295
99,0.4950000000000003,2,59.713249,6.336473
100,0.5000000000000003,2,60.171589,6.429024
101,0.5050000000000003,2,62.357593,6.557776
102,0.5100000000000003,2,64.085893,6.428518
103,0.5150000000000003,2,63.123604,6.445054
104,0.5200000000000004,2,59.873602,6.481244999999999
105,0.5250000000000004,2,59.831116,6.397481
106,0.5300000000000004,2,59.694637,6.424357000000001
107,0.5350000000000004,2,59.503518,6.427217
108,0.5400000000000004,2,59.83736,6.463479
109,0.5450000000000004,2,59.467831,6.418629
110,0.5500000000000004,2,59.770013,6.451701
111,0.5550000000000004,2,59.632309,6.464248
112,0.5600000000000004,2,59.768836,6.41346
113,0.5650000000000004,2,59.636762,6.459544
114,0.5700000000000004,2,59.556137,6.385933
115,0.5750000000000004,2,59.589254,6.378566
116,0.5800000000000004,2,60.067181,6.35687
117,0.5850000000000004,2,59.916966,6.366196
118,0.5900000000000004,2,59.712328,6.406753
119,0.5950000000000004,2,60.038436,6.381926
120,0.6000000000000004,2,59.797852,6.3983
121,0.6050000000000004,2,59.792842,6.470044
122,0.6100000000000004,2,59.617999,6.404612
123,0.6150000000000004,2,59.83081,6.475899
124,0.6200000000000004,2,59.657221,6.495566
125,0.6250000000000004,2,59.687145,6.457359
126,0.6300000000000004,2,59.523263,6.485334
127,0.6350000000000005,2,59.72692,6.431308
128,0.6400000000000005,2,59.674752,6.441576
129,0.6450000000000005,2,59.881347,6.490662
130,0.6500000000000005,2,59.574343,6.435402
131,0.6550000000000005,2,64.235418,6.499338
132,0.6600000000000005,2,59.739006,6.410036
133,0.6650000000000005,2,59.69985,6.425062
134,0.6700000000000005,2,64.327962,6.465519
135,0.6750000000000005,2,60.241249,6.444373000000001
136,0.6800000000000005,2,59.706116,6.430459
137,0.6850000000000005,2,60.093868,6.428497
138,0.6900000000000005,2,59.751059,6.429341
139,0.6950000000000005,2,59.624002,6.383794
140,0.7000000000000005,2,59.436459,6.416663
141,0.7050000000000005,2,59.495838,6.372944
142,0.7100000000000005,2,59.928578,6.481631999999999
143,0.7150000000000005,2,64.214648,6.467111
144,0.7200000000000005,2,60.320584,6.503643
145,0.7250000000000005,2,59.858382,6.49363
146,0.7300000000000005,2,60.600248,6.525155
147,0.7350000000000005,2,59.805358,6.464391
148,0.7400000000000005,2,59.748993,6.395091
149,0.7450000000000006,2,60.025747,6.52549
150,0.7500000000000006,2,59.857331,6.470541000000001
151,0.7550000000000006,2,59.493603,6.462948
152,0.7600000000000006,2,59.907358,6.450625
153,0.7650000000000006,2,59.957771,6.455503
154,0.7700000000000006,2,59.45552,6.429167
155,0.7750000000000006,2,59.825498,6.51708
156,0.7800000000000006,2,59.626173,6.39389
157,0.7850000000000006,2,59.565677,6.379373
158,0.7900000000000006,2,59.543344,6.417308
159,0.7950000000000006,2,59.777198,6.469556000000001
160,0.8000000000000006,2,59.760901,6.439484
161,0.8050000000000006,2,60.206919,6.428834
162,0.8100000000000006,2,59.753431,6.457503
163,0.8150000000000006,2,59.943106,6.475797
164,0.8200000000000006,2,59.740158,6.3702
165,0.8250000000000006,2,59.740172,6.349748
166,0.8300000000000006,2,60.094086,6.451213
167,0.8350000000000006,2,59.535885,6.379479
168,0.8400000000000006,2,59.657859,6.386486
169,0.8450000000000006,2,59.807325,6.433663
170,0.8500000000000006,2,59.605657,6.359941
171,0.8550000000000006,2,59.622419,6.422527000000001
172,0.8600000000000007,2,59.652032,6.375038
173,0.8650000000000007,2,59.615539,6.444314
174,0.8700000000000007,2,59.788318,6.509840000000001
175,0.8750000000000007,2,59.66612,6.378786
176,0.8800000000000007,2,59.657114,6.381964
177,0.8850000000000007,2,59.845506,6.45035
178,0.8900000000000007,2,59.947375,6.425423
179,0.8950000000000007,2,59.639646,6.404945
180,0.9000000000000007,2,59.710861,6.351618
181,0.9050000000000007,2,59.780849,6.411712
182,0.9100000000000007,2,59.858643,6.372396
183,0.9150000000000007,2,59.782428,6.391697000000001
184,0.9200000000000007,2,59.631312,6.379299
185,0.9250000000000007,2,59.738083,6.418456
186,0.9300000000000007,2,59.605112,6.394750999999999
187,0.9350000000000007,2,59.580695,6.361241
188,0.9400000000000007,2,59.904583,6.386680999999999
189,0.9450000000000007,2,60.292747,6.47767
190,0.9500000000000007,2,59.89246,6.384077
191,0.9550000000000007,2,59.783363,6.424405
192,0.9600000000000007,2,59.657799,6.399246
193,0.9650000000000007,2,59.880996,6.3963
194,0.9700000000000008,2,59.645037,6.374998
195,0.9750000000000008,2,64.15991200000001,6.473095
196,0.9800000000000008,2,64.41779200000001,6.414667
197,0.9850000000000008,2,59.461033,6.379995
198,0.9900000000000008,2,59.810215,6.363131
199,0.9950000000000008,2,59.956513,6.464128000000001
200,1.000000000000001,2,59.988685,6.521697
201,1.005000000000001,2,59.767088,6.34455
202,1.01,2,59.601269,6.455679
203,1.015,2,59.841026,6.464491
204,1.02,2,59.599558,6.383843000000001
205,1.025,2,63.75666,6.470731
206,1.03,2,59.938143,6.534639
207,1.035,2,59.741233,6.477943
208,1.04,2,59.777663,6.460074
209,1.045,2,59.801538,6.438345
210,1.05,2,59.761483,6.349465
211,1.054999999999999,2,59.712568,6.441188
212,1.059999999999999,2,59.645878,6.415198
213,1.064999999999999,2,59.914036,6.48078
214,1.069999999999999,2,59.835986,6.448204
215,1.074999999999999,2,59.760675,6.423166999999999
216,1.079999999999999,2,59.659702,6.421297
217,1.084999999999999,2,59.708495,6.394104
218,1.089999999999999,2,59.541821,6.34773
219,1.094999999999999,2,59.46879,6.378779
220,1.099999999999999,2,64.28391000000001,6.487138
221,1.104999999999998,2,59.848386,6.415448
222,1.109999999999998,2,59.708657,6.356952
223,1.114999999999998,2,59.597053,6.395690999999999
224,1.119999999999998,2,59.965956,6.437442000000001
225,1.124999999999998,2,59.483584,6.468662
226,1.129999999999998,2,59.552939,6.348887
227,1.134999999999998,2,59.743823,6.455242
228,1.139999999999998,2,64.264129,6.451418
229,1.144999999999998,2,59.739274,6.460281
230,1.149999999999997,2,59.681123,6.468666
231,1.154999999999997,2,59.796107,6.417015
232,1.159999999999997,2,64.271159,6.460841
233,1.164999999999997,2,59.643031,6.403615
234,1.169999999999997,2,59.634748,6.383865999999999
235,1.174999999999997,2,59.912253,6.435456
236,1.179999999999997,2,59.816358,6.379328
237,1.184999999999997,2,61.120587,6.54818
238,1.189999999999997,2,59.795788,6.47086
239,1.194999999999997,2,59.524198,6.396803999999999
240,1.199999999999996,2,59.624754,6.451297
241,1.204999999999996,2,64.274254,6.491858000000001
242,1.209999999999996,2,64.25009799999999,6.516255
243,1.214999999999996,2,59.812859,6.453742999999999
244,1.219999999999996,2,59.625347,6.395462999999999
245,1.224999999999996,2,59.767569,6.421445
246,1.229999999999996,2,64.20379,6.493606
247,1.234999999999996,2,59.728497,6.432145999999999
248,1.239999999999996,2,59.828188,6.407895
249,1.244999999999995,2,59.68602,6.409921000000001
250,1.249999999999995,2,59.612007,6.399512
251,1.254999999999995,2,59.754857,6.458155
252,1.259999999999995,2,59.647878,6.412373000000001
253,1.264999999999995,2,59.514659,6.411417
254,1.269999999999995,2,59.556417,6.421844
255,1.274999999999995,2,59.566901,6.408932
256,1.279999999999995,2,59.625529,6.437319
257,1.284999999999995,2,59.634588,6.391483
258,1.289999999999994,2,59.446933,6.376116
259,1.294999999999994,2,59.664259,6.4146
260,1.299999999999994,2,59.78049,6.472499
261,1.304999999999994,2,60.059707,6.452384
262,1.309999999999994,2,59.948273,6.41592
263,1.314999999999994,2,59.72664,6.38889
264,1.319999999999994,2,59.931395,6.425851
265,1.324999999999994,2,59.465729,6.353488
266,1.329999999999994,2,59.794924,6.437329
267,1.334999999999994,2,59.582773,6.38356
268,1.339999999999993,2,59.764169,6.46594
269,1.344999999999993,2,59.512684,6.336594
270,1.349999999999993,2,59.877598,6.490790000000001
271,1.354999999999993,2,59.721426,6.394075000000001
272,1.359999999999993,2,59.553461,6.336045
273,1.364999999999993,2,59.680717,6.368439
274,1.369999999999993,2,59.7477,6.447784
275,1.374999999999993,2,59.52508,6.383684000000001
276,1.379999999999993,2,59.440107,6.402903999999999
277,1.384999999999992,2,59.430114,6.383625
278,1.389999999999992,2,59.729551,6.470002
279,1.394999999999992,2,59.634479,6.430106
280,1.399999999999992,2,59.327496,6.409492999999999
281,1.404999999999992,2,59.898915,6.439914
282,1.409999999999992,2,59.845777,6.410162
283,1.414999999999992,2,59.625161,6.4309
284,1.419999999999992,2,62.35648,6.40043
285,1.424999999999992,2,64.064069,6.454468
286,1.429999999999992,2,59.918241,6.421827
287,1.434999999999991,2,59.622131,6.435021
288,1.439999999999991,2,59.618128,6.459379
289,1.444999999999991,2,59.715192,6.424041
290,1.449999999999991,2,60.037395,6.470103999999999
291,1.454999999999991,2,59.663194,6.378987
292,1.459999999999991,2,59.366745,6.384357
293,1.464999999999991,2,59.604283,6.398889
294,1.469999999999991,2,59.675174,6.412022
295,1.474999999999991,2,59.813726,6.430486999999999
296,1.47999999999999,2,59.708558,6.394564
297,1.48499999999999,2,59.730164,6.419452
298,1.48999999999999,2,59.939757,6.434248
299,1.49499999999999,2,59.826316,6.417125
300,1.49999999999999,2,59.638279,6.406935
301,1.50499999999999,2,59.614004,6.448553
302,1.50999999999999,2,59.74355,6.449694
303,1.51499999999999,2,59.447119,6.391581
304,1.51999999999999,2,59.73097,6.411550999999999
305,1.524999999999989,2,59.508438,6.383024000000001
306,1.529999999999989,2,59.41368,6.383853
307,1.534999999999989,2,60.245018,6.473813
308,1.539999999999989,2,59.731258,6.3943
309,1.544999999999989,2,59.427199,6.413034
310,1.549999999999989,2,59.962637,6.427720000000001
311,1.554999999999989,2,66.788771,6.49946
312,1.559999999999989,2,63.998851,6.399184
313,1.564999999999989,2,64.124544,6.434707
314,1.569999999999989,2,64.22091399999999,6.44136
315,1.574999999999988,2,59.762879,6.397861000000001
316,1.579999999999988,2,63.991766,6.411792
317,1.584999999999988,2,59.565594,6.400592
318,1.589999999999988,2,60.229758,6.429414
319,1.594999999999988,2,59.549561,6.381594
320,1.599999999999988,2,59.437978,6.420925
321,1.604999999999988,2,63.986001,6.411720000000001
322,1.609999999999988,2,64.070599,6.428229
323,1.614999999999988,2,59.908562,6.42906
324,1.619999999999987,2,59.827509,6.465319
325,1.624999999999987,2,59.297884,6.402889
326,1.629999999999987,2,59.703663,6.437365
327,1.634999999999987,2,59.786165,6.472192
328,1.639999999999987,2,59.372735,6.398594
329,1.644999999999987,2,59.737369,6.372774
330,1.649999999999987,2,59.780936,6.449239
331,1.654999999999987,2,59.67758,6.414768
332,1.659999999999987,2,64.150311,6.382521000000001
333,1.664999999999986,2,59.549314,6.435044
334,1.669999999999986,2,59.829269,6.402658000000001
335,1.674999999999986,2,59.826311,6.411986
336,1.679999999999986,2,59.663934,6.403867
337,1.684999999999986,2,59.610442,6.42633
338,1.689999999999986,2,59.801497,6.412821
339,1.694999999999986,2,59.599227,6.463292
340,1.699999999999986,2,59.712409,6.527623
341,1.704999999999986,2,59.267435,6.378428
342,1.709999999999986,2,59.544704,6.431057
343,1.714999999999985,2,59.684279,6.447196
344,1.719999999999985,2,59.821272,6.439313
345,1.724999999999985,2,59.764977,6.380084999999999
346,1.729999999999985,2,59.703579,6.394135
347,1.734999999999985,2,59.621892,6.383543
348,1.739999999999985,2,64.14767500000001,6.490653999999999
349,1.744999999999985,2,59.790542,6.407201000000001
350,1.749999999999985,2,61.124694,6.456681
351,1.754999999999985,2,60.016701,6.48207
352,1.759999999999984,2,59.614794,6.468203
353,1.764999999999984,2,64.35584799999999,6.424652999999999
354,1.769999999999984,2,59.719953,6.407389
355,1.774999999999984,2,59.810846,6.414295
356,1.779999999999984,2,59.724819,6.49237
357,1.784999999999984,2,59.582318,6.468272
358,1.789999999999984,2,59.542538,6.410647
359,1.794999999999984,2,59.480486,6.363629
360,1.799999999999984,2,60.300594,6.455396
361,1.804999999999984,2,59.728087,6.416288
362,1.809999999999983,2,62.080044,6.388726999999999
363,1.814999999999983,2,59.379761,6.35136
364,1.819999999999983,2,59.572776,6.384492
365,1.824999999999983,2,59.745829,6.448672
366,1.829999999999983,2,68.68790300000001,6.478757999999999
367,1.834999999999983,2,59.31663,6.374381
368,1.839999999999983,2,59.5091,6.408278
369,1.844999999999983,2,59.533205,6.394605
370,1.849999999999983,2,62.232011,6.444037
371,1.854999999999982,2,59.903611,6.500871999999999
372,1.859999999999982,2,59.459729,6.520868999999999
373,1.864999999999982,2,59.627239,6.330550000000001
374,1.869999999999982,2,59.611946,6.35373
375,1.874999999999982,2,59.660655,6.412105
376,1.879999999999982,2,59.896242,6.450798
377,1.884999999999982,2,59.788864,6.438765999999999
378,1.889999999999982,2,59.947992,6.446407000000001
379,1.894999999999982,2,59.56618,6.386674
380,1.899999999999981,2,60.2872,6.471664000000001
381,1.904999999999981,2,59.579539,6.346371
382,1.909999999999981,2,59.661661,6.407244
383,1.914999999999981,2,59.559166,6.394133999999999
384,1.919999999999981,2,59.870622,6.39234
385,1.924999999999981,2,63.576592,6.437844
386,1.929999999999981,2,59.903605,6.438603000000001
387,1.934999999999981,2,59.538772,6.371713
388,1.939999999999981,2,59.746752,6.438883000000001
389,1.944999999999981,2,59.807647,6.395725000000001
390,1.94999999999998,2,60.163915,6.415163
391,1.95499999999998,2,59.845743,6.469499000000001
392,1.95999999999998,2,59.97447,6.433826
393,1.96499999999998,2,59.949665,6.400270000000001
394,1.96999999999998,2,59.832046,6.419932
395,1.97499999999998,2,59.643605,6.421475
396,1.97999999999998,2,59.613323,6.468425
397,1.98499999999998,2,59.727312,6.385618
398,1.98999999999998,2,59.426018,6.389476
399,1.994999999999979,2,59.939583,6.414432
400,1.999999999999979,2,59.689159,6.360857
401,2.004999999999979,2,59.569928,6.424763
402,2.009999999999979,2,59.703178,6.463236
403,2.014999999999979,2,59.798283,6.470116
404,2.019999999999979,2,66.652799,6.460995
405,2.024999999999979,2,59.685177,6.353863
406,2.029999999999979,2,59.735552,6.443306
407,2.034999999999979,2,63.884026,6.42354
408,2.039999999999979,2,64.384587,6.535504
409,2.044999999999979,2,59.789989,6.419117
410,2.049999999999979,2,59.671938,6.459904
411,2.054999999999978,2,59.674058,6.459495
412,2.059999999999978,2,59.634682,6.452737
413,2.064999999999978,2,63.973787,6.391118000000001
414,2.069999999999978,2,59.657931,6.448194
415,2.074999999999978,2,59.548712,6.424835
416,2.079999999999978,2,59.56586,6.501365
417,2.084999999999978,2,59.741238,6.419242000000001
418,2.089999999999978,2,59.564817,6.392005
419,2.094999999999978,2,59.839559,6.365824
420,2.099999999999977,2,59.768088,6.451827
421,2.104999999999977,2,59.601819,6.337522
422,2.109999999999977,2,59.698261,6.425082
423,2.114999999999977,2,59.57745,6.411467
424,2.119999999999977,2,59.554228,6.44419
425,2.124999999999977,2,64.185833,6.449473
426,2.129999999999977,2,59.545188,6.372297
427,2.134999999999977,2,59.78147,6.439809
428,2.139999999999977,2,59.726997,6.37434
429,2.144999999999976,2,59.663367,6.433184000000001
430,2.149999999999976,2,59.324866,6.359510999999999
431,2.154999999999976,2,59.77874,6.422159000000001
432,2.159999999999976,2,59.456636,6.410259
433,2.164999999999976,2,59.711143,6.361198
434,2.169999999999976,2,59.692024,6.410571
435,2.174999999999976,2,59.413052,6.403253
436,2.179999999999976,2,59.74518,6.423878
437,2.184999999999976,2,64.409672,6.432059000000001
438,2.189999999999976,2,59.729744,6.425048
439,2.194999999999975,2,59.653733,6.337484
440,2.199999999999975,2,59.799707,6.469590999999999
441,2.204999999999975,2,59.791913,6.414834000000001
442,2.209999999999975,2,59.521627,6.405184999999999
443,2.214999999999975,2,60.017327,6.476271
444,2.219999999999975,2,59.738176,6.424604
445,2.224999999999975,2,59.625684,6.475172000000001
446,2.229999999999975,2,64.365471,6.563421
447,2.234999999999975,2,59.804849,6.45555
448,2.239999999999974,2,64.14578400000001,6.501764
449,2.244999999999974,2,59.778794,6.447401
450,2.249999999999974,2,59.607278,6.433929
451,2.254999999999974,2,59.60449,6.408852
452,2.259999999999974,2,59.601311,6.393003
453,2.264999999999974,2,59.665739,6.388068
454,2.269999999999974,2,64.149309,6.454549
455,2.274999999999974,2,59.65702,6.367616
456,2.279999999999974,2,59.476535,6.382274000000001
457,2.284999999999973,2,59.833171,6.476345999999999
458,2.289999999999973,2,59.816246,6.581875
459,2.294999999999973,2,59.983781,6.439423
460,2.299999999999973,2,59.944182,6.406785
461,2.304999999999973,2,59.481997,6.343837000000001
462,2.309999999999973,2,60.0055,6.435747
463,2.314999999999973,2,59.709198,6.429084
464,2.319999999999973,2,59.88336,6.381342999999999
465,2.324999999999973,2,59.496199,6.400429
466,2.329999999999973,2,59.615166,6.414577
467,2.334999999999972,2,59.650974,6.431846
468,2.339999999999972,2,59.538219,6.417287
469,2.344999999999972,2,59.562267,6.428342000000001
470,2.349999999999972,2,59.544304,6.417193
471,2.354999999999972,2,64.32131800000001,6.516495
472,2.359999999999972,2,59.50431,6.432405
473,2.364999999999972,2,59.424632,6.359183
474,2.369999999999972,2,59.80146,6.42033
475,2.374999999999972,2,59.713242,6.384556999999999
476,2.379999999999971,2,59.647956,6.443631
477,2.384999999999971,2,59.848332,6.419434
478,2.389999999999971,2,59.483575,6.404244
479,2.394999999999971,2,59.710261,6.400484000000001
480,2.399999999999971,2,59.758207,6.447481
481,2.404999999999971,2,59.949359,6.463196
482,2.409999999999971,2,59.778739,6.432922
483,2.414999999999971,2,59.753305,6.438116
484,2.419999999999971,2,59.950616,6.450189
485,2.424999999999971,2,59.690317,6.477701
486,2.42999999999997,2,59.801562,6.461004
487,2.43499999999997,2,59.594631,6.398833
488,2.43999999999997,2,59.749861,6.484032
489,2.44499999999997,2,59.808469,6.474249
490,2.44999999999997,2,59.704943,6.426766000000001
491,2.45499999999997,2,59.872612,6.424967
492,2.45999999999997,2,60.292191,6.449277
493,2.46499999999997,2,59.481426,6.405858
494,2.46999999999997,2,64.246774,6.478352
495,2.474999999999969,2,64.169966,6.508787
496,2.479999999999969,2,59.793939,6.381541
497,2.484999999999969,2,59.953979,6.424515
498,2.489999999999969,2,59.778097,6.466441
499,2.494999999999969,2,59.309578,6.381129
500,2.499999999999969,2,59.725025,6.400551
501,2.504999999999969,2,59.697128,6.385671
502,2.509999999999969,2,59.817617,6.523917
503,2.514999999999969,2,60.403909,6.531666
504,2.519999999999968,2,59.580357,6.406392
505,2.524999999999968,2,59.725711,6.393326
506,2.529999999999968,2,59.749174,6.463833
507,2.534999999999968,2,59.832735,6.424507999999999
508,2.539999999999968,2,59.483203,6.404007
509,2.544999999999968,2,59.650913,6.387839
510,2.549999999999968,2,59.813028,6.398648
511,2.554999999999968,2,59.747215,6.445009
512,2.559999999999968,2,62.053378,6.447731
513,2.564999999999968,2,59.782178,6.396675
514,2.569999999999967,2,59.89508,6.526885
515,2.574999999999967,2,59.697709,6.423802999999999
516,2.579999999999967,2,59.891184,6.461180000000001
517,2.584999999999967,2,59.675954,6.400646
518,2.589999999999967,2,64.401844,6.469079
519,2.594999999999967,2,59.628343,6.475322999999999
520,2.599999999999967,2,59.925623,6.474476
521,2.604999999999967,2,59.691144,6.426636999999999
522,2.609999999999967,2,59.845269,6.495424
523,2.614999999999966,2,59.769395,6.40084
524,2.619999999999966,2,59.524425,6.48185
525,2.624999999999966,2,59.836001,6.49994
526,2.629999999999966,2,59.707804,6.511618
527,2.634999999999966,2,59.824927,6.382698
528,2.639999999999966,2,59.746582,6.440673
529,2.644999999999966,2,59.71098,6.429702
530,2.649999999999966,2,59.980736,6.456027
531,2.654999999999966,2,64.12056,6.467076
532,2.659999999999966,2,59.720873,6.436233
533,2.664999999999965,2,59.899386,6.447645
534,2.669999999999965,2,59.676582,6.515306
535,2.674999999999965,2,59.95805,6.467363
536,2.679999999999965,2,59.58483,6.353832
537,2.684999999999965,2,59.589034,6.363524
538,2.689999999999965,2,59.696455,6.437862
539,2.694999999999965,2,60.075217,6.425572
540,2.699999999999965,2,59.447497,6.387764
541,2.704999999999965,2,60.832061,6.453589
542,2.709999999999964,2,59.588102,6.415086000000001
543,2.714999999999964,2,59.83072,6.420749
544,2.719999999999964,2,59.700852,6.450669
545,2.724999999999964,2,64.243657,6.497691
546,2.729999999999964,2,59.991452,6.455719
547,2.734999999999964,2,59.799734,6.415485
548,2.739999999999964,2,59.722607,6.400578
549,2.744999999999964,2,59.565079,6.31219
550,2.749999999999964,2,59.611999,6.471519000000001
551,2.754999999999963,2,59.499676,6.435556
552,2.759999999999963,2,64.252531,6.458621000000001
553,2.764999999999963,2,59.722933,6.38212
554,2.769999999999963,2,59.632196,6.367846999999999
555,2.774999999999963,2,59.657745,6.407372000000001
556,2.779999999999963,2,59.371149,6.348754
557,2.784999999999963,2,64.418904,6.490311
558,2.789999999999963,2,64.13394099999999,6.476379
559,2.794999999999963,2,59.842363,6.458251
560,2.799999999999963,2,59.564317,6.343546
561,2.804999999999962,2,59.927978,6.429266
562,2.809999999999962,2,59.917983,6.423007999999999
563,2.814999999999962,2,59.657077,6.414844
564,2.819999999999962,2,59.901333,6.544181
565,2.824999999999962,2,59.96814,6.432531
566,2.829999999999962,2,59.771037,6.417789
567,2.834999999999962,2,59.777932,6.365569000000001
568,2.839999999999962,2,59.9587,6.444974999999999
569,2.844999999999962,2,59.627634,6.479161
570,2.849999999999961,2,59.833821,6.484871
571,2.854999999999961,2,59.537719,6.42167
572,2.859999999999961,2,62.769295,6.48871
573,2.864999999999961,2,59.877588,6.454601
574,2.869999999999961,2,59.64333,6.398491
575,2.874999999999961,2,59.453125,6.345062
576,2.879999999999961,2,59.75195,6.450666
577,2.884999999999961,2,59.398779,6.356185999999999
578,2.889999999999961,2,59.728215,6.401942
579,2.89499999999996,2,59.827609,6.41935
580,2.89999999999996,2,59.671567,6.370671
581,2.90499999999996,2,59.689181,6.387811
582,2.90999999999996,2,59.739754,6.403615
583,2.91499999999996,2,59.699415,6.39357
584,2.91999999999996,2,59.768769,6.365069
585,2.92499999999996,2,59.783389,6.431476
586,2.92999999999996,2,59.677049,6.355423
587,2.93499999999996,2,59.609692,6.345093
588,2.93999999999996,2,64.246387,6.572709
589,2.944999999999959,2,60.245405,6.515808
590,2.949999999999959,2,59.900667,6.448174
591,2.954999999999959,2,59.615676,6.436769
592,2.959999999999959,2,59.69784,6.433973
593,2.964999999999959,2,59.774081,6.477247
594,2.969999999999959,2,59.782689,6.430375
595,2.974999999999959,2,59.85462,6.490045
596,2.979999999999959,2,59.92479,6.42598
597,2.984999999999959,2,64.407511,6.510246
598,2.989999999999958,2,67.112188,6.475899999999999
599,2.994999999999958,2,59.63038,6.379462999999999
600,2.999999999999958,2,59.645174,6.448206
601,3.004999999999958,2,64.25745499999999,6.437215999999999
602,3.009999999999958,2,65.142578,6.525485
603,3.014999999999958,2,64.131879,6.467806
604,3.019999999999958,2,59.814795,6.349259
605,3.024999999999958,2,64.406933,6.50355
606,3.029999999999958,2,59.704045,6.431798000000001
607,3.034999999999958,2,61.119417,6.481387
608,3.039999999999957,2,59.830373,6.510454
609,3.044999999999957,2,59.494467,6.431113
610,3.049999999999957,2,62.425099,6.362611
611,3.054999999999957,2,67.600195,6.501946
612,3.059999999999957,2,59.892039,6.455323
613,3.064999999999957,2,59.396473,6.427012
614,3.069999999999957,2,60.0116,6.420724
615,3.074999999999957,2,59.971505,6.428747
616,3.079999999999957,2,64.017347,6.40119
617,3.084999999999956,2,59.966618,6.490641
618,3.089999999999956,2,59.469216,6.367708
619,3.094999999999956,2,59.912078,6.448815
620,3.099999999999956,2,59.87421,6.477528
621,3.104999999999956,2,59.871107,6.452507
622,3.109999999999956,2,60.13161,6.61687
623,3.114999999999956,2,59.670505,6.400069
624,3.119999999999956,2,59.643174,6.435338
625,3.124999999999956,2,59.879838,6.448698
626,3.129999999999955,2,59.797801,6.443331000000001
627,3.134999999999955,2,60.01326,6.543013999999999
628,3.139999999999955,2,59.683084,6.401714999999999
629,3.144999999999955,2,59.737758,6.401691
630,3.149999999999955,2,59.615784,6.417472
631,3.154999999999955,2,59.509117,6.362177
632,3.159999999999955,2,59.826189,6.350397
633,3.164999999999955,2,59.421186,6.296679
634,3.169999999999955,2,59.638022,6.391934
635,3.174999999999955,2,59.595431,6.369617
636,3.179999999999954,2,60.291616,6.464462
637,3.184999999999954,2,64.243607,6.386820999999999
638,3.189999999999954,2,59.738065,6.453172
639,3.194999999999954,2,60.010424,6.588266
640,3.199999999999954,2,59.570255,6.402143000000001
641,3.204999999999954,2,59.795051,6.391068000000001
642,3.209999999999954,2,59.611423,6.39547
643,3.214999999999954,2,59.6074,6.377158
644,3.219999999999954,2,59.819162,6.549036
645,3.224999999999953,2,60.030012,6.403228
646,3.229999999999953,2,60.051948,6.55516
647,3.234999999999953,2,59.600093,6.422194
648,3.239999999999953,2,59.78203,6.425538
649,3.244999999999953,2,59.819179,6.488083
650,3.249999999999953,2,59.850479,6.452655
651,3.254999999999953,2,59.741682,6.379254
652,3.259999999999953,2,59.558211,6.392932
653,3.264999999999953,2,59.800777,6.461269
654,3.269999999999953,2,59.794362,6.430558
655,3.274999999999952,2,59.898974,6.469175
656,3.279999999999952,2,59.355137,6.395287
657,3.284999999999952,2,59.629209,6.374921000000001
658,3.289999999999952,2,59.769049,6.461520999999999
659,3.294999999999952,2,59.816442,6.466514
660,3.299999999999952,2,59.611788,6.402852
661,3.304999999999952,2,60.024917,6.681363
662,3.309999999999952,2,59.979833,6.461288
663,3.314999999999952,2,59.787465,6.448181999999999
664,3.319999999999951,2,59.489298,6.377051
665,3.324999999999951,2,59.550504,6.373274
666,3.329999999999951,2,64.30721800000001,6.47498
667,3.334999999999951,2,59.840242,6.471432
668,3.339999999999951,2,59.586282,6.356028
669,3.344999999999951,2,59.604845,6.379231
670,3.349999999999951,2,59.831152,6.408770000000001
671,3.354999999999951,2,64.30739199999999,6.449954
672,3.359999999999951,2,59.702547,6.416316
673,3.36499999999995,2,64.29477799999999,6.466466
674,3.36999999999995,2,59.648559,6.408693
675,3.37499999999995,2,59.697123,6.451061
676,3.37999999999995,2,63.233608,6.441622
677,3.38499999999995,2,64.333258,6.407004000000001
678,3.38999999999995,2,59.971924,6.389310999999999
679,3.39499999999995,2,64.10457100000001,6.439446
680,3.39999999999995,2,59.580327,6.478842
681,3.40499999999995,2,59.948719,6.460960999999999
682,3.40999999999995,2,59.673596,6.386851
683,3.414999999999949,2,59.579626,6.388692
684,3.419999999999949,2,59.823686,6.486218
685,3.424999999999949,2,60.070204,6.424362
686,3.429999999999949,2,60.157062,6.461844
687,3.434999999999949,2,59.927043,6.408904
688,3.439999999999949,2,59.405488,6.434853
689,3.444999999999949,2,59.633941,6.450058
690,3.449999999999949,2,59.690788,6.441815
691,3.454999999999949,2,59.616633,6.352907
692,3.459999999999948,2,63.927338,6.435414
693,3.464999999999948,2,59.641556,6.404071
694,3.469999999999948,2,59.877926,6.471598999999999
695,3.474999999999948,2,59.664258,6.455711
696,3.479999999999948,2,59.887794,6.476061
697,3.484999999999948,2,59.677309,6.411374
698,3.489999999999948,2,59.56287,6.384437
699,3.494999999999948,2,59.665575,6.406394000000001
700,3.499999999999948,2,59.674078,6.360862
701,3.504999999999947,2,59.756764,6.469029
702,3.509999999999947,2,59.911605,6.449103
703,3.514999999999947,2,59.893067,6.428669
704,3.519999999999947,2,59.8171,6.449339999999999
705,3.524999999999947,2,59.721435,6.40634
706,3.529999999999947,2,59.583461,6.407654
707,3.534999999999947,2,59.594908,6.413464
708,3.539999999999947,2,59.925594,6.377779
709,3.544999999999947,2,59.874616,6.393279
710,3.549999999999947,2,59.425888,6.374064000000001
711,3.554999999999946,2,59.678346,6.375202
712,3.559999999999946,2,64.157121,6.481928
713,3.564999999999946,2,64.240426,6.436198
714,3.569999999999946,2,59.466919,6.362831
715,3.574999999999946,2,59.775347,6.46006
716,3.579999999999946,2,64.07463,6.41352
717,3.584999999999946,2,59.743453,6.409889
718,3.589999999999946,2,64.250062,6.445327
719,3.594999999999946,2,59.876262,6.543255
720,3.599999999999945,2,59.552969,6.490319
721,3.604999999999945,2,59.754832,6.479727
722,3.609999999999945,2,59.801189,6.428819
723,3.614999999999945,2,59.887347,6.425924
724,3.619999999999945,2,59.61556,6.463564
725,3.624999999999945,2,59.813818,6.432176
726,3.629999999999945,2,59.932149,6.441416
727,3.634999999999945,2,59.502981,6.45213
728,3.639999999999945,2,59.881711,6.487598
729,3.644999999999945,2,59.600577,6.437848000000001
730,3.649999999999944,2,59.997912,6.544169999999999
731,3.654999999999944,2,59.809465,6.452131
732,3.659999999999944,2,59.791788,6.415908999999999
733,3.664999999999944,2,59.594248,6.4254
734,3.669999999999944,2,59.509372,6.397348
735,3.674999999999944,2,59.750761,6.415464999999999
736,3.679999999999944,2,59.503658,6.385917
737,3.684999999999944,2,59.608337,6.403023
738,3.689999999999944,2,59.831413,6.373082999999999
739,3.694999999999943,2,64.228331,6.431281999999999
740,3.699999999999943,2,63.22647,6.439439
741,3.704999999999943,2,60.239723,6.533295000000001
742,3.709999999999943,2,59.767293,6.397641999999999
743,3.714999999999943,2,59.830737,6.425374
744,3.719999999999943,2,59.995336,6.568707
745,3.724999999999943,2,59.615191,6.353733999999999
746,3.729999999999943,2,59.900621,6.431668999999999
747,3.734999999999943,2,59.58866,6.363011999999999
748,3.739999999999942,2,64.202119,6.460064
749,3.744999999999942,2,59.871799,6.429141
750,3.749999999999942,2,59.643352,6.453974000000001
751,3.754999999999942,2,59.687592,6.44711
752,3.759999999999942,2,60.229899,6.50851
753,3.764999999999942,2,60.029808,6.388022
754,3.769999999999942,2,59.820005,6.432649
755,3.774999999999942,2,59.565846,6.379907
756,3.779999999999942,2,60.225579,6.535578
757,3.784999999999942,2,64.346637,6.538319
758,3.789999999999941,2,64.277022,6.519429
759,3.794999999999941,2,64.295473,6.451620999999999
760,3.799999999999941,2,60.011318,6.453623
761,3.804999999999941,2,59.954446,6.479222999999999
762,3.809999999999941,2,59.851474,6.429974
763,3.814999999999941,2,59.78255,6.436365
764,3.819999999999941,2,59.88816,6.403779
765,3.824999999999941,2,59.844061,6.455465999999999
766,3.829999999999941,2,59.610972,6.361226
767,3.83499999999994,2,59.474882,6.421274
768,3.83999999999994,2,59.30798,6.381078
769,3.84499999999994,2,59.599589,6.380218
770,3.84999999999994,2,59.936499,6.406052000000001
771,3.85499999999994,2,59.81237,6.445846
772,3.85999999999994,2,59.764175,6.442774999999999
773,3.86499999999994,2,59.842371,6.439553
774,3.86999999999994,2,59.648028,6.436622
775,3.87499999999994,2,59.750827,6.493772
776,3.879999999999939,2,59.626181,6.38781
777,3.884999999999939,2,59.784275,6.513838
778,3.889999999999939,2,60.013789,6.427037
779,3.894999999999939,2,59.561092,6.417019
780,3.899999999999939,2,59.780975,6.418968
781,3.904999999999939,2,59.768305,6.387268000000001
782,3.909999999999939,2,59.715961,6.400342999999999
783,3.914999999999939,2,59.460841,6.372623000000001
784,3.919999999999939,2,59.454328,6.375435
785,3.924999999999939,2,59.653969,6.391961
786,3.929999999999938,2,59.60277,6.386261
787,3.934999999999938,2,59.570454,6.371711
788,3.939999999999938,2,59.836701,6.439002
789,3.944999999999938,2,59.571369,6.351075
790,3.949999999999938,2,59.938096,6.432611
791,3.954999999999938,2,59.571386,6.384574000000001
792,3.959999999999938,2,59.850366,6.490933
793,3.964999999999938,2,59.689119,6.403951
794,3.969999999999938,2,59.539146,6.370865999999999
795,3.974999999999937,2,59.56298,6.397831999999999
796,3.979999999999937,2,59.832141,6.426178
797,3.984999999999937,2,64.27079999999999,6.449068
798,3.989999999999937,2,64.542429,6.50808
799,3.994999999999937,2,59.78256,6.402146999999999
800,3.999999999999937,2,59.766672,6.460905
801,4.004999999999937,2,59.614029,6.356724
802,4.009999999999937,2,64.040983,6.420536999999999
803,4.014999999999937,2,59.794816,6.412160999999999
804,4.019999999999937,2,59.585873,6.370936
805,4.024999999999936,2,59.949181,6.470109
806,4.029999999999936,2,59.896281,6.420811
807,4.034999999999936,2,59.817532,6.507853000000001
808,4.039999999999936,2,60.01272,6.507653
809,4.044999999999936,2,64.16432399999999,6.46291
810,4.049999999999936,2,64.69540600000001,6.476065
811,4.054999999999936,2,59.424641,6.38926
812,4.059999999999936,2,59.961029,6.379155
813,4.064999999999936,2,60.030586,6.365077
814,4.069999999999935,2,60.008631,6.492233000000001
815,4.074999999999935,2,59.926868,6.451176999999999
816,4.079999999999935,2,59.898385,6.472763
817,4.084999999999935,2,59.938,6.365318
818,4.089999999999935,2,59.872434,6.390343
819,4.094999999999935,2,59.617256,6.418676
820,4.099999999999935,2,59.795667,6.456494
821,4.104999999999935,2,68.89925599999999,6.451765
822,4.109999999999935,2,59.701131,6.431411000000001
823,4.114999999999934,2,59.893029,6.493641999999999
824,4.119999999999934,2,59.790665,6.401098
825,4.124999999999934,2,59.508032,6.409368
826,4.129999999999934,2,59.616254,6.341136
827,4.134999999999934,2,59.802132,6.391621000000001
828,4.139999999999934,2,59.5339,6.394097
829,4.144999999999934,2,64.17240700000001,6.414815
830,4.149999999999934,2,67.10377,6.452292
831,4.154999999999934,2,59.909872,6.476387
832,4.159999999999934,2,59.869352,6.469588
833,4.164999999999933,2,64.14616599999999,6.426422000000001
834,4.169999999999933,2,64.436198,6.450595
835,4.174999999999933,2,59.93127,6.380575
836,4.179999999999933,2,59.553384,6.381689
837,4.184999999999933,2,59.879241,6.365993
838,4.189999999999933,2,59.644341,6.423659
839,4.194999999999933,2,59.697109,6.432904000000001
840,4.199999999999933,2,59.659883,6.390269
841,4.204999999999933,2,59.710241,6.443458
842,4.209999999999932,2,59.707068,6.415281
843,4.214999999999932,2,59.830841,6.417255
844,4.219999999999932,2,59.890127,6.468251
845,4.224999999999932,2,59.73294,6.405236
846,4.229999999999932,2,59.869815,6.543378000000001
847,4.234999999999932,2,59.658604,6.398287
848,4.239999999999932,2,59.459175,6.373786
849,4.244999999999932,2,59.888286,6.462929
850,4.249999999999932,2,59.731638,6.470206
851,4.254999999999932,2,59.566066,6.384396000000001
852,4.259999999999931,2,59.529618,6.390492
853,4.264999999999931,2,59.719021,6.420766
854,4.269999999999931,2,59.979568,6.438534000000001
855,4.274999999999931,2,64.26708600000001,6.469949
856,4.279999999999931,2,60.006409,6.482524
857,4.284999999999931,2,59.729788,6.443235
858,4.289999999999931,2,59.686451,6.406416999999999
859,4.294999999999931,2,59.509315,6.457838
860,4.299999999999931,2,63.997819,6.399216
861,4.30499999999993,2,59.769959,6.465871
862,4.30999999999993,2,59.611082,6.43263
863,4.31499999999993,2,59.628175,6.400828
864,4.31999999999993,2,59.828561,6.484798
865,4.32499999999993,2,59.670782,6.436081
866,4.32999999999993,2,59.840756,6.416375
867,4.33499999999993,2,64.122953,6.422332
868,4.33999999999993,2,59.96065,6.378437
869,4.34499999999993,2,59.606516,6.392246
870,4.349999999999929,2,59.973438,6.487934
871,4.354999999999929,2,59.907956,6.473684
872,4.359999999999929,2,59.375681,6.291608999999999
873,4.364999999999929,2,59.740421,6.439406
874,4.369999999999929,2,59.851008,6.445809000000001
875,4.374999999999929,2,59.850189,6.449145
876,4.379999999999929,2,59.897073,6.414453
877,4.384999999999929,2,59.715599,6.512307
878,4.389999999999929,2,59.674518,6.415495
879,4.394999999999929,2,59.667381,6.295199
880,4.399999999999928,2,59.724308,6.349834
881,4.404999999999928,2,59.571625,6.381994000000001
882,4.409999999999928,2,59.943267,6.423897
883,4.414999999999928,2,59.570602,6.329821
884,4.419999999999928,2,59.729557,6.442868
885,4.424999999999928,2,59.304614,6.393522
886,4.429999999999928,2,60.219478,6.356446
887,4.434999999999928,2,60.001264,6.553587
888,4.439999999999928,2,59.718625,6.384104000000001
889,4.444999999999927,2,59.83763,6.398242
890,4.449999999999927,2,59.840018,6.420176
891,4.454999999999927,2,59.760335,6.431064
892,4.459999999999927,2,59.596359,6.4242
893,4.464999999999927,2,59.608651,6.44727
894,4.469999999999927,2,59.575323,6.383143
895,4.474999999999927,2,59.75338,6.432253
896,4.479999999999927,2,59.630095,6.44441
897,4.484999999999927,2,59.507799,6.426804
898,4.489999999999926,2,59.992892,6.47414
899,4.494999999999926,2,59.718923,6.383265
900,4.499999999999926,2,64.32322000000001,6.377477
901,4.504999999999926,2,59.681161,6.35645
902,4.509999999999926,2,59.817805,6.453205000000001
903,4.514999999999926,2,59.639301,6.372661
904,4.519999999999926,2,59.677108,6.380011
905,4.524999999999926,2,59.698985,6.411343
906,4.529999999999926,2,59.703786,6.415991
907,4.534999999999926,2,60.110014,6.403420000000001
908,4.539999999999925,2,59.825874,6.426789
909,4.544999999999925,2,60.000251,6.438378
910,4.549999999999925,2,59.759846,6.418665
911,4.554999999999925,2,59.409828,6.387102000000001
912,4.559999999999925,2,59.39429,6.40152
913,4.564999999999925,2,59.736045,6.421835
914,4.569999999999925,2,59.786838,6.425848999999999
915,4.574999999999925,2,59.47971,6.403129
916,4.579999999999925,2,59.929937,6.479618
917,4.584999999999924,2,59.734756,6.412734
918,4.589999999999924,2,59.788624,6.466589
919,4.594999999999924,2,59.967633,6.408043
920,4.599999999999924,2,59.709214,6.379704
921,4.604999999999924,2,59.584846,6.352918
922,4.609999999999924,2,59.777084,6.49546
923,4.614999999999924,2,59.680151,6.356492
924,4.619999999999924,2,59.749461,6.355271
925,4.624999999999924,2,67.52115000000001,6.464995
926,4.629999999999924,2,64.13849999999999,6.447964
927,4.634999999999923,2,59.256334,6.396072999999999
928,4.639999999999923,2,59.492005,6.413762999999999
929,4.644999999999923,2,59.487067,6.410669
930,4.649999999999923,2,59.744922,6.424612
931,4.654999999999923,2,59.529165,6.398447
932,4.659999999999923,2,59.928551,6.369242
933,4.664999999999923,2,59.653868,6.446338
934,4.669999999999923,2,59.607709,6.460077
935,4.674999999999923,2,59.536856,6.37551
936,4.679999999999922,2,59.52814,6.41232
937,4.684999999999922,2,59.657308,6.478009
938,4.689999999999922,2,59.819433,6.42551
939,4.694999999999922,2,64.26647800000001,6.424661
940,4.699999999999922,2,59.741073,6.455512000000001
941,4.704999999999922,2,59.833113,6.564687
942,4.709999999999922,2,59.836347,6.415974
943,4.714999999999922,2,59.714885,6.462795
944,4.719999999999922,2,64.19018,6.426405
945,4.724999999999921,2,60.146774,6.491597
946,4.729999999999921,2,59.596425,6.342538
947,4.734999999999921,2,59.855243,6.419719000000001
948,4.739999999999921,2,59.831945,6.368963
949,4.744999999999921,2,59.558706,6.408361
950,4.749999999999921,2,59.904615,6.460675
951,4.754999999999921,2,60.016511,6.500667
952,4.759999999999921,2,59.264625,6.381555000000001
953,4.764999999999921,2,59.791993,6.400817
954,4.769999999999921,2,59.802256,6.356046
955,4.77499999999992,2,59.651714,6.407732
956,4.77999999999992,2,64.28388699999999,6.484483
957,4.78499999999992,2,59.95768,6.438101
958,4.78999999999992,2,68.92563699999999,6.573734
959,4.79499999999992,2,59.727012,6.411727
960,4.79999999999992,2,59.898009,6.391148
961,4.80499999999992,2,59.709754,6.401338
962,4.80999999999992,2,59.817876,6.411863
963,4.81499999999992,2,59.674212,6.342894
964,4.819999999999919,2,59.852247,6.318901
965,4.824999999999919,2,60.131907,6.525677
966,4.829999999999919,2,64.410872,6.437512
967,4.834999999999919,2,59.759727,6.394587
968,4.839999999999919,2,59.697203,6.437495
969,4.844999999999919,2,59.629212,6.326226
970,4.849999999999919,2,59.902495,6.426448000000001
971,4.854999999999919,2,64.401804,6.510527
972,4.859999999999919,2,59.792793,6.454146
973,4.864999999999919,2,60.267815,6.440212
974,4.869999999999918,2,59.771521,6.42606
975,4.874999999999918,2,59.746031,6.478351
976,4.879999999999918,2,59.885097,6.364185
977,4.884999999999918,2,60.062862,6.384706
978,4.889999999999918,2,59.775425,6.44276
979,4.894999999999918,2,59.614603,6.416061
980,4.899999999999918,2,59.75016,6.422366999999999
981,4.904999999999918,2,59.771271,6.535938
982,4.909999999999918,2,59.737716,6.422295
983,4.914999999999917,2,59.750109,6.440554
984,4.919999999999917,2,64.263115,6.428319
985,4.924999999999917,2,59.73726,6.402964
986,4.929999999999917,2,59.810707,6.377089
987,4.934999999999917,2,59.677456,6.336857999999999
988,4.939999999999917,2,59.634023,6.444922999999999
989,4.944999999999917,2,59.952045,6.451516
990,4.949999999999917,2,59.629361,6.394178999999999
991,4.954999999999917,2,59.616168,6.509826
992,4.959999999999916,2,59.622628,6.358971
993,4.964999999999916,2,59.695871,6.378275
994,4.969999999999916,2,59.931654,6.483215
995,4.974999999999916,2,59.881514,6.468042000000001
996,4.979999999999916,2,59.853454,6.434336
997,4.984999999999916,2,64.424401,6.38078
998,4.989999999999916,2,59.779618,6.385294999999999
999,4.994999999999916,2,60.119177,6.558672
1000,4.999999999999916,2,59.746666,6.438662
1001,5.004999999999916,2,59.75806,6.425884999999999
1002,5.009999999999915,2,59.647927,6.412525
1003,5.014999999999915,2,59.720212,6.409347
1004,5.019999999999915,2,59.672237,6.475561
1005,5.024999999999915,2,64.36809100000001,6.50136
1006,5.029999999999915,2,59.589685,6.491572
1007,5.034999999999915,2,63.949299,6.3949
1008,5.039999999999915,2,59.835566,6.448786
1009,5.044999999999915,2,59.753489,6.448195
1010,5.049999999999915,2,62.660957,6.457483
1011,5.054999999999914,2,59.678177,6.366091
1012,5.059999999999914,2,59.881422,6.377563
1013,5.064999999999914,2,59.925236,6.421284
1014,5.069999999999914,2,63.98516,6.417534
1015,5.074999999999914,2,59.848136,6.402594
1016,5.079999999999914,2,59.562027,6.365529
1017,5.084999999999914,2,64.23342599999999,6.401043
1018,5.089999999999914,2,59.913961,6.426828
1019,5.094999999999914,2,59.913894,6.475941000000001
1020,5.099999999999913,2,59.587807,6.341680999999999
1021,5.104999999999913,2,59.629906,6.389616
1022,5.109999999999913,2,59.873025,6.38701
1023,5.114999999999913,2,59.835356,6.420392
1024,5.119999999999913,2,64.36991500000001,6.47271
1025,5.124999999999913,2,59.810137,6.371001
1026,5.129999999999913,2,59.947315,6.420965000000001
1027,5.134999999999913,2,59.559861,6.327432
1028,5.139999999999913,2,59.635635,6.445135000000001
1029,5.144999999999913,2,59.694737,6.355409
1030,5.149999999999912,2,60.076166,6.456591
1031,5.154999999999912,2,59.637591,6.432182
1032,5.159999999999912,2,59.945426,6.437442
1033,5.164999999999912,2,59.411329,6.349688
1034,5.169999999999912,2,59.847474,6.417453
1035,5.174999999999912,2,59.713721,6.386903
1036,5.179999999999912,2,59.542403,6.444979999999999
1037,5.184999999999912,2,59.685686,6.459284999999999
1038,5.189999999999912,2,59.862354,6.419763
1039,5.194999999999911,2,59.949356,6.44444
1040,5.199999999999911,2,59.919676,6.44051
1041,5.204999999999911,2,60.029139,6.429372
1042,5.209999999999911,2,64.156818,6.440742999999999
1043,5.214999999999911,2,59.600351,6.429024
1044,5.219999999999911,2,61.205039,6.418036
1045,5.224999999999911,2,59.966472,6.405423
1046,5.229999999999911,2,59.786093,6.383668
1047,5.234999999999911,2,59.818216,6.419388
1048,5.239999999999911,2,59.997696,6.527839
1049,5.24499999999991,2,59.62483,6.410631
1050,5.24999999999991,2,59.607602,6.350536
1051,5.25499999999991,2,59.980078,6.581878
1052,5.25999999999991,2,59.964543,6.409050000000001
1053,5.26499999999991,2,59.825778,6.428277
1054,5.26999999999991,2,60.15147,6.426079
1055,5.27499999999991,2,59.964555,6.464138
1056,5.27999999999991,2,59.682946,6.419703999999999
1057,5.28499999999991,2,59.689678,6.509793999999999
1058,5.289999999999909,2,59.703488,6.453637000000001
1059,5.294999999999909,2,59.72809,6.456589
1060,5.299999999999909,2,59.924276,6.494643
1061,5.304999999999909,2,59.621848,6.42989
1062,5.309999999999909,2,59.868021,6.445225000000001
1063,5.314999999999909,2,59.949598,6.480866
1064,5.319999999999909,2,59.847363,6.380827
1065,5.324999999999909,2,59.94816,6.608275000000001
1066,5.329999999999909,2,59.714293,6.399701
1067,5.334999999999908,2,66.92972,6.471783
1068,5.339999999999908,2,59.952544,6.451976999999999
1069,5.344999999999908,2,59.673422,6.337212
1070,5.349999999999908,2,64.223977,6.426506
1071,5.354999999999908,2,59.663305,6.401787000000001
1072,5.359999999999908,2,60.224764,6.466872
1073,5.364999999999908,2,64.160343,6.390098
1074,5.369999999999908,2,60.153954,6.458089
1075,5.374999999999908,2,64.55228099999999,6.589510000000001
1076,5.379999999999908,2,59.617461,6.431904
1077,5.384999999999907,2,59.676301,6.382351
1078,5.389999999999907,2,59.55718,6.439367000000001
1079,5.394999999999907,2,59.745904,6.412524
1080,5.399999999999907,2,64.35906799999999,6.564875
1081,5.404999999999907,2,59.794675,6.428056
1082,5.409999999999907,2,59.92818,6.412236999999999
1083,5.414999999999907,2,59.843122,6.411408
1084,5.419999999999907,2,59.801096,6.349794
1085,5.424999999999907,2,64.243092,6.492932
1086,5.429999999999906,2,59.771774,6.399618
1087,5.434999999999906,2,64.146783,6.41947
1088,5.439999999999906,2,59.648273,6.398308999999999
1089,5.444999999999906,2,59.369961,6.364427
1090,5.449999999999906,2,59.941719,6.554546
1091,5.454999999999906,2,64.369918,6.416081999999999
1092,5.459999999999906,2,59.785571,6.438481
1093,5.464999999999906,2,59.561161,6.34749
1094,5.469999999999906,2,60.085658,6.443691
1095,5.474999999999905,2,59.780287,6.388135
1096,5.479999999999905,2,59.490848,6.363213
1097,5.484999999999905,2,59.837199,6.399061
1098,5.489999999999905,2,59.666975,6.406041
1099,5.494999999999905,2,59.869791,6.430743
1100,5.499999999999905,2,59.757241,6.436189000000001
1101,5.504999999999905,2,59.854969,6.434248999999999
1102,5.509999999999905,2,59.685127,6.460171
1103,5.514999999999905,2,59.74231,6.362833
1104,5.519999999999905,2,64.424413,6.485306
1105,5.524999999999904,2,59.784741,6.457269
1106,5.529999999999904,2,59.72242,6.416038
1107,5.534999999999904,2,62.333341,6.504728
1108,5.539999999999904,2,59.784587,6.422489000000001
1109,5.544999999999904,2,59.751113,6.358511
1110,5.549999999999904,2,59.68875,6.346113
1111,5.554999999999904,2,59.719331,6.367494
1112,5.559999999999904,2,59.623959,6.401636
1113,5.564999999999904,2,64.41432399999999,6.421645
1114,5.569999999999903,2,59.551286,6.304648
1115,5.574999999999903,2,64.108153,6.362021
1116,5.579999999999903,2,64.05374399999999,6.348231
1117,5.584999999999903,2,59.850789,6.364248
1118,5.589999999999903,2,59.841733,6.357250000000001
1119,5.594999999999903,2,59.896783,6.458622
1120,5.599999999999903,2,59.913173,6.451276
1121,5.604999999999903,2,62.888908,6.522650000000001
1122,5.609999999999903,2,59.542547,6.420595
1123,5.614999999999903,2,59.771313,6.410029
1124,5.619999999999902,2,59.881928,6.374900999999999
1125,5.624999999999902,2,59.909057,6.488458
1126,5.629999999999902,2,59.970674,6.485262000000001
1127,5.634999999999902,2,59.646838,6.37755
1128,5.639999999999902,2,59.820922,6.371328999999999
1129,5.644999999999902,2,59.938669,6.408983
1130,5.649999999999902,2,59.690798,6.379746000000001
1131,5.654999999999902,2,59.866666,6.479042
1132,5.659999999999902,2,59.468256,6.37096
1133,5.664999999999901,2,59.631586,6.374485
1134,5.669999999999901,2,59.741913,6.419164
1135,5.674999999999901,2,59.889526,6.447089999999999
1136,5.679999999999901,2,59.934406,6.490597
1137,5.684999999999901,2,59.855988,6.460051
1138,5.689999999999901,2,59.754465,6.445467000000001
1139,5.694999999999901,2,59.86049,6.423704000000001
1140,5.699999999999901,2,59.752893,6.405543
1141,5.704999999999901,2,59.785532,6.37091
1142,5.7099999999999,2,59.793113,6.551242999999999
1143,5.7149999999999,2,59.669412,6.408132999999999
1144,5.7199999999999,2,59.749345,6.413664000000001
1145,5.7249999999999,2,59.597112,6.484556
1146,5.7299999999999,2,59.679746,6.465429
1147,5.7349999999999,2,59.571654,6.357137
1148,5.7399999999999,2,60.019194,6.446815
1149,5.7449999999999,2,59.733128,6.471424
1150,5.7499999999999,2,60.013741,6.461754
1151,5.7549999999999,2,59.70289,6.55509
1152,5.759999999999899,2,59.543276,6.39038
1153,5.764999999999899,2,68.90031399999999,6.498794
1154,5.769999999999899,2,64.34494599999999,6.452858
1155,5.774999999999899,2,59.834979,6.558189
1156,5.779999999999899,2,59.773475,6.445543000000001
1157,5.784999999999899,2,59.643936,6.407921
1158,5.789999999999899,2,59.758874,6.448962
1159,5.794999999999899,2,59.628591,6.483982
1160,5.799999999999899,2,59.797554,6.387069
1161,5.804999999999898,2,59.640799,6.419751
1162,5.809999999999898,2,59.732807,6.379954
1163,5.814999999999898,2,59.79561,6.472467
1164,5.819999999999898,2,59.978217,6.469412
1165,5.824999999999898,2,59.596357,6.411569
1166,5.829999999999898,2,59.885277,6.405618
1167,5.834999999999898,2,59.619739,6.390308
1168,5.839999999999898,2,60.505991,6.567759000000001
1169,5.844999999999898,2,59.700718,6.414224
1170,5.849999999999898,2,64.441925,6.501214
1171,5.854999999999897,2,64.35398499999999,6.452728
1172,5.859999999999897,2,59.629997,6.43946
1173,5.864999999999897,2,59.80695,6.410736
1174,5.869999999999897,2,59.660939,6.455829
1175,5.874999999999897,2,59.499879,6.414016
1176,5.879999999999897,2,59.642809,6.362076
1177,5.884999999999897,2,59.80063,6.465652
1178,5.889999999999897,2,59.798256,6.375859
1179,5.894999999999897,2,59.8316,6.33646
1180,5.899999999999896,2,59.805692,6.444783
1181,5.904999999999896,2,59.787419,6.438207
1182,5.909999999999896,2,59.881778,6.456143
1183,5.914999999999896,2,59.869679,6.408009
1184,5.919999999999896,2,59.787802,6.372559
1185,5.924999999999896,2,59.882738,6.403197
1186,5.929999999999896,2,64.028578,6.379987
1187,5.934999999999896,2,59.916348,6.474543
1188,5.939999999999896,2,59.446593,6.340389
1189,5.944999999999895,2,59.788337,6.382600999999999
1190,5.949999999999895,2,59.942681,6.436109
1191,5.954999999999895,2,59.743937,6.399202000000001
1192,5.959999999999895,2,59.728256,6.443428
1193,5.964999999999895,2,59.823082,6.393437
1194,5.969999999999895,2,59.725431,6.36316
1195,5.974999999999895,2,59.716845,6.291700000000001
1196,5.979999999999895,2,59.834092,6.364549
1197,5.984999999999895,2,59.760118,6.364469
1198,5.989999999999895,2,59.649987,6.364947
1199,5.994999999999894,2,59.652382,6.295674
1200,5.999999999999894,2,59.772326,6.352451
1201,6.004999999999894,2,59.706759,6.375486
1202,6.009999999999894,2,59.859446,6.457406
1203,6.014999999999894,2,59.985547,6.458519000000001
1204,6.019999999999894,2,59.547682,6.318137999999999
1205,6.024999999999894,2,59.751878,6.374292
1206,6.029999999999894,2,59.731774,6.331158
1207,6.034999999999894,2,59.627628,6.346076
1208,6.039999999999893,2,59.658455,6.42128
1209,6.044999999999893,2,59.794725,6.377399
1210,6.049999999999893,2,64.13913700000001,6.416831999999999
1211,6.054999999999893,2,64.21201000000001,6.423837000000001
1212,6.059999999999893,2,59.564398,6.397235
1213,6.064999999999893,2,59.628852,6.368173000000001
1214,6.069999999999893,2,59.691755,6.349705
1215,6.074999999999893,2,59.573182,6.433327
1216,6.079999999999893,2,59.790959,6.461052
1217,6.084999999999892,2,59.716562,6.37124
1218,6.089999999999892,2,59.75101,6.433522
1219,6.094999999999892,2,64.093518,6.423396
1220,6.099999999999892,2,59.971815,6.423608
1221,6.104999999999892,2,59.873765,6.423082
1222,6.109999999999892,2,60.140373,6.363804
1223,6.114999999999892,2,59.715425,6.515593
1224,6.119999999999892,2,59.941522,6.404639
1225,6.124999999999892,2,60.129781,6.427322999999999
1226,6.129999999999892,2,60.052556,6.484183
1227,6.134999999999891,2,59.925306,6.410038
1228,6.139999999999891,2,59.696647,6.401040999999999
1229,6.144999999999891,2,59.678449,6.37655
1230,6.149999999999891,2,59.825205,6.398826
1231,6.154999999999891,2,60.003372,6.416982
1232,6.159999999999891,2,59.670105,6.428692
1233,6.164999999999891,2,60.267075,6.480891
1234,6.169999999999891,2,59.585189,6.445255
1235,6.174999999999891,2,59.677719,6.415565
1236,6.17999999999989,2,59.902126,6.383119000000001
1237,6.18499999999989,2,64.347303,6.437347
1238,6.18999999999989,2,59.900509,6.493905
1239,6.19499999999989,2,60.140171,6.416005
1240,6.19999999999989,2,60.106867,6.445818
1241,6.20499999999989,2,59.853428,6.482379
1242,6.20999999999989,2,59.833866,6.412473
1243,6.21499999999989,2,59.662428,6.424837
1244,6.21999999999989,2,59.788601,6.489955
1245,6.22499999999989,2,59.91611,6.407413999999999
1246,6.229999999999889,2,59.717669,6.404659
1247,6.234999999999889,2,59.807282,6.440918
1248,6.239999999999889,2,59.853457,6.436757999999999
1249,6.244999999999889,2,59.481512,6.350255000000001
1250,6.249999999999889,2,64.32508799999999,6.444473
1251,6.254999999999889,2,60.21986,6.51682
1252,6.259999999999889,2,60.22926,6.449309
1253,6.264999999999889,2,59.743489,6.421381999999999
1254,6.269999999999889,2,59.879694,6.396108
1255,6.274999999999888,2,59.962272,6.438923
1256,6.279999999999888,2,59.935797,6.447737
1257,6.284999999999888,2,60.122233,6.461171
1258,6.289999999999888,2,59.626292,6.49389
1259,6.294999999999888,2,60.185295,6.598272
1260,6.299999999999888,2,59.998132,6.443422
1261,6.304999999999888,2,59.814329,6.380744
1262,6.309999999999888,2,59.652192,6.383633
1263,6.314999999999888,2,64.30556,6.480420000000001
1264,6.319999999999887,2,59.997328,6.42401
1265,6.324999999999887,2,59.728323,6.402922
1266,6.329999999999887,2,59.807169,6.355162
1267,6.334999999999887,2,59.798348,6.513237999999999
1268,6.339999999999887,2,59.741878,6.408319000000001
1269,6.344999999999887,2,59.7496,6.466767
1270,6.349999999999887,2,64.14971,6.438705000000001
1271,6.354999999999887,2,59.898651,6.434416
1272,6.359999999999887,2,64.688299,6.451013
1273,6.364999999999887,2,59.90057,6.413933
1274,6.369999999999886,2,59.88383,6.403617000000001
1275,6.374999999999886,2,59.813352,6.403568
1276,6.379999999999886,2,59.895013,6.408568000000001
1277,6.384999999999886,2,64.279791,6.453839
1278,6.389999999999886,2,59.644787,6.378825
1279,6.394999999999886,2,59.599308,6.347562
1280,6.399999999999886,2,59.8793,6.399497
1281,6.404999999999886,2,59.852068,6.436540000000001
1282,6.409999999999886,2,59.944611,6.423353000000001
1283,6.414999999999885,2,64.17962799999999,6.457837
1284,6.419999999999885,2,59.596148,6.418210999999999
1285,6.424999999999885,2,59.689317,6.385694
1286,6.429999999999885,2,59.955605,6.425675
1287,6.434999999999885,2,59.770862,6.488161
1288,6.439999999999885,2,68.73997900000001,6.516551
1289,6.444999999999885,2,59.646033,6.359038
1290,6.449999999999885,2,59.55181,6.357296
1291,6.454999999999885,2,59.979165,6.467395
1292,6.459999999999885,2,59.850899,6.426332
1293,6.464999999999884,2,59.800707,6.393982
1294,6.469999999999884,2,60.114494,6.473418000000001
1295,6.474999999999884,2,59.825005,6.411621999999999
1296,6.479999999999884,2,59.80152,6.470134
1297,6.484999999999884,2,59.747268,6.434251
1298,6.489999999999884,2,59.859318,6.429875
1299,6.494999999999884,2,59.875538,6.44004
1300,6.499999999999884,2,59.944571,6.520006
1301,6.504999999999884,2,59.724332,6.434697
1302,6.509999999999883,2,60.027721,6.517353999999999
1303,6.514999999999883,2,59.577553,6.354994
1304,6.519999999999883,2,59.781314,6.422381
1305,6.524999999999883,2,60.104126,6.394619
1306,6.529999999999883,2,64.419808,6.44225
1307,6.534999999999883,2,59.723532,6.390903
1308,6.539999999999883,2,60.199937,6.46876
1309,6.544999999999883,2,59.713816,6.428372
1310,6.549999999999883,2,64.45569500000001,6.448734
1311,6.554999999999882,2,59.817283,6.40738
1312,6.559999999999882,2,59.603021,6.376065000000001
1313,6.564999999999882,2,59.802737,6.468095999999999
1314,6.569999999999882,2,59.637291,6.47436
1315,6.574999999999882,2,59.500387,6.402893000000001
1316,6.579999999999882,2,63.127339,6.468541
1317,6.584999999999882,2,59.677744,6.437133
1318,6.589999999999882,2,64.328637,6.44847
1319,6.594999999999882,2,59.881812,6.351112000000001
1320,6.599999999999882,2,59.901201,6.424329999999999
1321,6.604999999999881,2,59.777276,6.470784
1322,6.609999999999881,2,59.86932,6.44821
1323,6.614999999999881,2,59.946222,6.559482
1324,6.619999999999881,2,59.657041,6.449823
1325,6.624999999999881,2,64.15305499999999,6.458902
1326,6.629999999999881,2,59.859449,6.512121
1327,6.634999999999881,2,59.535374,6.396522
1328,6.639999999999881,2,59.820239,6.44229
1329,6.644999999999881,2,59.723322,6.383532000000001
1330,6.64999999999988,2,59.348882,6.299578
1331,6.65499999999988,2,59.766361,6.329828
1332,6.65999999999988,2,59.600685,6.251538
1333,6.66499999999988,2,59.799751,6.426855
1334,6.66999999999988,2,59.828757,6.474674
1335,6.67499999999988,2,59.977862,6.400094
1336,6.67999999999988,2,59.463437,6.388680000000001
1337,6.68499999999988,2,59.932803,6.384662000000001
1338,6.68999999999988,2,59.631128,6.455456
1339,6.694999999999879,2,59.766555,6.506997
1340,6.699999999999879,2,59.484844,6.350686
1341,6.704999999999879,2,59.746207,6.421613
1342,6.709999999999879,2,59.538318,6.435964999999999
1343,6.714999999999879,2,59.584007,6.406136
1344,6.719999999999879,2,59.569392,6.320488
1345,6.724999999999879,2,59.946297,6.48062
1346,6.729999999999879,2,59.835959,6.400426
1347,6.734999999999879,2,59.913884,6.377340999999999
1348,6.739999999999879,2,59.571561,6.357807
1349,6.744999999999878,2,59.682493,6.333563
1350,6.749999999999878,2,59.880824,6.365346000000001
1351,6.754999999999878,2,59.783592,6.397402
1352,6.759999999999878,2,59.647987,6.414502000000001
1353,6.764999999999878,2,59.896772,6.405168
1354,6.769999999999878,2,59.717754,6.384476
1355,6.774999999999878,2,59.990109,6.476383
1356,6.779999999999878,2,59.634481,6.445227
1357,6.784999999999878,2,64.26494700000001,6.44085
1358,6.789999999999877,2,59.807121,6.407645
1359,6.794999999999877,2,64.11475,6.415103
1360,6.799999999999877,2,59.749852,6.367314
1361,6.804999999999877,2,59.470487,6.391073
1362,6.809999999999877,2,59.871602,6.497432
1363,6.814999999999877,2,59.697936,6.461529
1364,6.819999999999877,2,59.982939,6.384315
1365,6.824999999999877,2,60.034956,6.418955
1366,6.829999999999877,2,64.17380300000001,6.401676
1367,6.834999999999877,2,59.907937,6.40395
1368,6.839999999999876,2,64.23966900000001,6.444877
1369,6.844999999999876,2,59.740921,6.342619
1370,6.849999999999876,2,64.12393299999999,6.431261
1371,6.854999999999876,2,64.255308,6.475732
1372,6.859999999999876,2,62.526025,6.491848
1373,6.864999999999876,2,59.984668,6.448934
1374,6.869999999999876,2,59.623873,6.381343
1375,6.874999999999876,2,59.390114,6.357463
1376,6.879999999999876,2,59.764051,6.444919000000001
1377,6.884999999999875,2,64.220783,6.417631999999999
1378,6.889999999999875,2,64.265156,6.379126
1379,6.894999999999875,2,59.770241,6.36076
1380,6.899999999999875,2,59.598813,6.345018
1381,6.904999999999875,2,64.313231,6.41309
1382,6.909999999999875,2,59.709946,6.380409
1383,6.914999999999875,2,59.622579,6.386487000000001
1384,6.919999999999875,2,59.851253,6.385405
1385,6.924999999999875,2,59.870886,6.414284
1386,6.929999999999874,2,59.846324,6.418918
1387,6.934999999999874,2,59.698142,6.38162
1388,6.939999999999874,2,64.37481,6.45639
1389,6.944999999999874,2,64.227323,6.502867
1390,6.949999999999874,2,64.35275,6.482815
1391,6.954999999999874,2,59.584221,6.343392
1392,6.959999999999874,2,59.89956,6.351115999999999
1393,6.964999999999874,2,59.892776,6.441265
1394,6.969999999999874,2,60.229239,6.536967000000001
1395,6.974999999999874,2,59.9509,6.490779
1396,6.979999999999873,2,59.550356,6.298278
1397,6.984999999999873,2,59.717661,6.333437999999999
1398,6.989999999999873,2,59.757502,6.451207999999999
1399,6.994999999999873,2,59.879795,6.451499
1400,6.999999999999873,2,60.366711,6.467491
1401,7.004999999999873,2,59.644525,6.323418999999999
1402,7.009999999999873,2,59.690797,6.373796
1403,7.014999999999873,2,68.91424600000001,6.411286
1404,7.019999999999873,2,59.731832,6.429844
1405,7.024999999999872,2,59.756036,6.412972
1406,7.029999999999872,2,59.773705,6.382305
1407,7.034999999999872,2,59.766165,6.450577
1408,7.039999999999872,2,59.983735,6.489214
1409,7.044999999999872,2,64.21457599999999,6.395417999999999
1410,7.049999999999872,2,59.553997,6.287948999999999
1411,7.054999999999872,2,59.754966,6.300367
1412,7.059999999999872,2,59.734418,6.429603
1413,7.064999999999872,2,59.716929,6.360656000000001
1414,7.069999999999871,2,59.541109,6.323546
1415,7.074999999999871,2,64.458849,6.367937
1416,7.079999999999871,2,60.205237,6.470903
1417,7.084999999999871,2,59.95727,6.461459
1418,7.089999999999871,2,60.009127,6.602601
1419,7.094999999999871,2,59.500667,6.322939
1420,7.099999999999871,2,59.919099,6.423764
1421,7.104999999999871,2,59.87317,6.428592999999999
1422,7.109999999999871,2,64.255662,6.461678
1423,7.114999999999871,2,59.776533,6.454924
1424,7.11999999999987,2,59.827607,6.414871
1425,7.12499999999987,2,62.6929,6.457034
1426,7.12999999999987,2,59.635627,6.351461
1427,7.13499999999987,2,59.982806,6.386171
1428,7.13999999999987,2,59.944413,6.395372
1429,7.14499999999987,2,59.812832,6.428713
1430,7.14999999999987,2,59.909716,6.567387999999999
1431,7.15499999999987,2,59.635274,6.406803
1432,7.15999999999987,2,59.70485,6.404636
1433,7.164999999999869,2,59.809148,6.384949000000001
1434,7.169999999999869,2,59.899818,6.357269
1435,7.174999999999869,2,59.884035,6.381938
1436,7.179999999999869,2,59.833252,6.4529
1437,7.184999999999869,2,64.282442,6.377331
1438,7.189999999999869,2,59.621368,6.341154
1439,7.194999999999869,2,59.780277,6.453005
1440,7.199999999999869,2,59.735523,6.461709
1441,7.204999999999869,2,59.795773,6.537682999999999
1442,7.209999999999869,2,60.039988,6.489240000000001
1443,7.214999999999868,2,64.777479,6.504057
1444,7.219999999999868,2,59.72699,6.440443
1445,7.224999999999868,2,59.796439,6.452335
1446,7.229999999999868,2,59.90278,6.424092
1447,7.234999999999868,2,60.012825,6.467208
1448,7.239999999999868,2,60.352713,6.490216
1449,7.244999999999868,2,59.896317,6.47001
1450,7.249999999999868,2,59.638697,6.504547000000001
1451,7.254999999999868,2,59.809062,6.429926
1452,7.259999999999867,2,60.281545,6.498692
1453,7.264999999999867,2,59.894999,6.447131
1454,7.269999999999867,2,63.626715,6.508329
1455,7.274999999999867,2,59.641541,6.373578999999999
1456,7.279999999999867,2,64.620268,6.481662
1457,7.284999999999867,2,59.85277,6.453521
1458,7.289999999999867,2,59.859975,6.474305
1459,7.294999999999867,2,59.999054,6.431819
1460,7.299999999999867,2,59.927887,6.492934999999999
1461,7.304999999999866,2,64.300258,6.49905
1462,7.309999999999866,2,60.148892,6.523736
1463,7.314999999999866,2,64.53852500000001,6.487241
1464,7.319999999999866,2,59.604442,6.354463
1465,7.324999999999866,2,64.327932,6.50421
1466,7.329999999999866,2,59.859301,6.43749
1467,7.334999999999866,2,59.950651,6.459488
1468,7.339999999999866,2,59.862704,6.483622
1469,7.344999999999866,2,59.806683,6.48714
1470,7.349999999999866,2,64.15677100000001,6.540352
1471,7.354999999999865,2,60.13323,6.468328
1472,7.359999999999865,2,59.882804,6.459594
1473,7.364999999999865,2,59.899621,6.404305
1474,7.369999999999865,2,59.657373,6.429661
1475,7.374999999999865,2,64.19935599999999,6.470817
1476,7.379999999999865,2,59.930552,6.528057
1477,7.384999999999865,2,59.779872,6.486015
1478,7.389999999999865,2,59.847959,6.399433
1479,7.394999999999865,2,59.732863,6.40578
1480,7.399999999999864,2,59.660719,6.411221
1481,7.404999999999864,2,62.658636,6.355845
1482,7.409999999999864,2,60.015367,6.385213
1483,7.414999999999864,2,59.793023,6.370563
1484,7.419999999999864,2,60.063304,6.487015
1485,7.424999999999864,2,59.817571,6.417283
1486,7.429999999999864,2,62.61075,6.439393
1487,7.434999999999864,2,59.732728,6.481889000000001
1488,7.439999999999864,2,59.826901,6.47759
1489,7.444999999999864,2,59.654568,6.422461999999999
1490,7.449999999999863,2,64.638367,6.548987
1491,7.454999999999863,2,59.832853,6.401802
1492,7.459999999999863,2,59.976141,6.372730000000001
1493,7.464999999999863,2,59.827051,6.53523
1494,7.469999999999863,2,59.86856,6.478602
1495,7.474999999999863,2,59.908023,6.380757
1496,7.479999999999863,2,68.79728299999999,6.490302
1497,7.484999999999863,2,59.721504,6.411395
1498,7.489999999999863,2,59.828268,6.438153
1499,7.494999999999862,2,59.846291,6.457609
1500,7.499999999999862,2,59.344273,6.362377


==> Results/Transient_Nonlinear_Elastodynamics_MP_fullannulus_wave_par_surr/energy.csv <==
0,0,0,0,0
0.005,4.857888405098518e-09,3.570633346552788e-09,6.714653546000743e-08,8.428521751651305e-09
0.01,2.853434328977552e-08,3.15882814433913e-08,2.211727946498666e-07,6.012262473316683e-08
0.015,8.607425499120442e-08,8.481502447814861e-08,4.571085448158891e-07,1.70889279469353e-07
0.02,1.89945249870004e-07,1.829619049067776e-07,7.743155613028805e-07,3.729071547767816e-07
0.025,3.508348904590955e-07,3.575925694438449e-07,1.170684818781067e-06,7.084274599029403e-07
0.03,5.767918178498996e-07,5.884870223849591e-07,1.643815911007829e-06,1.165278840234859e-06
0.035,8.764543480826751e-07,8.821224515223535e-07,2.190806417111127e-06,1.758576799605029e-06
0.04,1.252165054879126e-06,1.295211202544339e-06,2.808308062814854e-06,2.547376257423465e-06
0.045,1.701691834993237e-06,1.807994494028072e-06,3.492525805071558e-06,3.509686329021309e-06
0.05,2.223602023716468e-06,2.390239612461094e-06,4.239243159047589e-06,4.613841636177561e-06
0.05499999999999999,2.811062867290471e-06,3.102606332437804e-06,5.043857369250518e-06,5.913669199728275e-06
0.05999999999999999,3.453303121946299e-06,3.950776443898049e-06,5.901417925025733e-06,7.404079565844348e-06
0.06499999999999999,4.139584579278942e-06,4.874149494705723e-06,6.806654890339646e-06,9.013734073984665e-06
0.06999999999999999,4.857028267151527e-06,5.90178399761325e-06,7.753992517412311e-06,1.075881226476478e-05
0.075,5.591165070625207e-06,7.063682410328568e-06,8.737574211103194e-06,1.265484748095377e-05
0.08,6.327112184828078e-06,8.297234955123053e-06,9.751316675504513e-06,1.462434713995113e-05
0.08500000000000001,7.051012586315746e-06,9.585907658485914e-06,1.078896591378908e-05,1.663692024480166e-05
0.09000000000000001,7.74917223242681e-06,1.095837048375906e-05,1.184412897752097e-05,1.870754271618587e-05
0.09500000000000001,8.408958232386669e-06,1.236724552589001e-05,1.291029677426121e-05,2.077620375827668e-05
0.1,9.019914740099225e-06,1.377075428866676e-05,1.398087874744268e-05,2.279066902876598e-05
0.105,9.573316358847008e-06,1.518511839435801e-05,1.504925346940602e-05,2.475843475320502e-05
0.11,1.006291623440862e-05,1.657710578982648e-05,1.610882540848486e-05,2.66400220242351e-05
0.115,1.048500973642003e-05,1.789315581149345e-05,1.715306783430111e-05,2.837816554791348e-05
0.12,1.083809178372298e-05,1.913892084965871e-05,1.817554550672936e-05,2.99770126333817e-05
0.125,1.112384340371754e-05,2.030286229971156e-05,1.91699433497288e-05,3.142670570342909e-05
0.13,1.1346126547569e-05,2.133641851173619e-05,2.013011645851027e-05,3.26825450593052e-05
0.135,1.151085330645952e-05,2.223255796476398e-05,2.105014201123572e-05,3.374341127122349e-05
0.14,1.162655957808189e-05,2.299710731840237e-05,2.192435474525437e-05,3.462366689648425e-05
0.145,1.17036145722871e-05,2.360331545051091e-05,2.274737164276338e-05,3.530693002279801e-05
0.15,1.175335832981323e-05,2.404300082905925e-05,2.351411730228874e-05,3.579635915887248e-05
0.1550000000000001,1.178858118963491e-05,2.433268802728512e-05,2.42198584965498e-05,3.612126921692003e-05
0.1600000000000001,1.182318378940743e-05,2.447004750787668e-05,2.486024433531048e-05,3.629323129728411e-05
0.1650000000000001,1.187079169492363e-05,2.445452131065865e-05,2.543133674917566e-05,3.632531300558227e-05
0.1700000000000001,1.19448827423514e-05,2.430849791727519e-05,2.592962632391201e-05,3.625338065962659e-05
0.1750000000000001,1.205925955106752e-05,2.405020578700209e-05,2.635204752379712e-05,3.610946533806961e-05
0.1800000000000001,1.222647721716509e-05,2.3692980532048e-05,2.669600066963865e-05,3.591945774921309e-05
0.1850000000000001,1.245758644299589e-05,2.326198199879118e-05,2.695937355255874e-05,3.571956844178708e-05
0.1900000000000001,1.276266139231679e-05,2.278440218094305e-05,2.714055507142013e-05,3.554706357325985e-05
0.1950000000000001,1.314998965721351e-05,2.228432234049795e-05,2.72384417240039e-05,3.543431199771147e-05
0.2000000000000001,1.362551320637136e-05,2.178955991914675e-05,2.725244199401297e-05,3.541507312551811e-05
0.2050000000000001,1.409654787858264e-05,2.132213989251281e-05,2.724963781069632e-05,3.541868777109545e-05
0.2100000000000001,1.452505410525318e-05,2.089259714937228e-05,2.725019435042755e-05,3.541765125462547e-05
0.2150000000000001,1.491167885617354e-05,2.050585322213028e-05,2.72500791150532e-05,3.541753207830382e-05
0.2200000000000001,1.525064033525204e-05,2.016668102140373e-05,2.725009861385415e-05,3.541732135665577e-05
0.2250000000000001,1.554446994734683e-05,1.987259399236919e-05,2.725009152652896e-05,3.541706393971602e-05
0.2300000000000001,1.579447679411488e-05,1.962244218177853e-05,2.725009015179785e-05,3.541691897589342e-05
0.2350000000000001,1.600555034934706e-05,1.941116347672266e-05,2.725008810321454e-05,3.541671382606972e-05
0.2400000000000001,1.618298666545762e-05,1.923355989437453e-05,2.725008671871265e-05,3.541654655983215e-05
0.2450000000000001,1.633137424278775e-05,1.908502006462791e-05,2.72500861518466e-05,3.541639430741566e-05
0.2500000000000001,1.645656654220486e-05,1.895963726568996e-05,2.725008664257667e-05,3.541620380789482e-05
0.2550000000000001,1.656222385714577e-05,1.885384226379957e-05,2.725008833739413e-05,3.541606612094534e-05
0.2600000000000001,1.665248946756855e-05,1.876339476390512e-05,2.725009097929683e-05,3.541588423147367e-05
0.2650000000000001,1.673042860450266e-05,1.86853002496047e-05,2.7250094376076e-05,3.541572885410736e-05
0.2700000000000001,1.67982306361407e-05,1.861734128031389e-05,2.725009841561147e-05,3.541557191645458e-05
0.2750000000000001,1.685841147078062e-05,1.855698709235905e-05,2.725010341242471e-05,3.541539856313966e-05
0.2800000000000001,1.691199392197697e-05,1.850326012115598e-05,2.725010960385088e-05,3.541525404313295e-05
0.2850000000000001,1.696048519876307e-05,1.845459654856684e-05,2.725011730795245e-05,3.541508174732991e-05
0.2900000000000001,1.700448089428098e-05,1.841045015741684e-05,2.72501264604577e-05,3.541493105169781e-05
0.2950000000000002,1.704446560573e-05,1.837030875349169e-05,2.725013704863745e-05,3.541477435922169e-05
0.3000000000000002,1.708108546428056e-05,1.833352940423819e-05,2.725014902479e-05,3.541461486851875e-05
0.3050000000000002,1.711447402540037e-05,1.829999656923866e-05,2.725016248360105e-05,3.541447059463903e-05
0.3100000000000002,1.714526583235935e-05,1.826904583244238e-05,2.725017723184561e-05,3.541431166480172e-05
0.3150000000000002,1.717363993309982e-05,1.824052745548679e-05,2.725019297460259e-05,3.541416738858662e-05
0.3200000000000002,1.719983005750758e-05,1.821418649708298e-05,2.725020922776937e-05,3.541401655459055e-05
0.3250000000000002,1.722404944413361e-05,1.818981787681723e-05,2.725022563329681e-05,3.541386732095084e-05
0.3300000000000002,1.724626099494754e-05,1.816746390010347e-05,2.725024189661058e-05,3.5413724895051e-05
0.3350000000000002,1.726678602039135e-05,1.814678986380675e-05,2.725025799568491e-05,3.541357588419811e-05
0.3400000000000002,1.728574959886703e-05,1.812768622315242e-05,2.725027380756667e-05,3.541343582201945e-05
0.3450000000000002,1.730341409761744e-05,1.810987721513484e-05,2.725028896133309e-05,3.541329131275228e-05
0.3500000000000002,1.731998175000277e-05,1.809316676413873e-05,2.725030288988801e-05,3.54131485141415e-05
0.3550000000000002,1.733543519955445e-05,1.807757297846222e-05,2.725031528639615e-05,3.541300817801667e-05
0.3600000000000002,1.734988517635831e-05,1.806297935409162e-05,2.72503261532982e-05,3.541286453044993e-05
0.3650000000000002,1.736330076139245e-05,1.804942585228082e-05,2.725033572263636e-05,3.541272661367327e-05
0.3700000000000002,1.737583291407669e-05,1.803675309189526e-05,2.725034419177175e-05,3.541258600597196e-05
0.3750000000000002,1.738763599288443e-05,1.802481177839422e-05,2.725035165365545e-05,3.541244777127865e-05
0.3800000000000002,1.739880161351798e-05,1.801350828904716e-05,2.725035807137055e-05,3.541230990256514e-05
0.3850000000000002,1.740942416047162e-05,1.80027463923926e-05,2.725036340667263e-05,3.541217055286422e-05
0.3900000000000002,1.741944322700565e-05,1.799259066537504e-05,2.725036768137014e-05,3.541203389238069e-05
0.3950000000000002,1.742885335812799e-05,1.798304265450836e-05,2.725037093531045e-05,3.541189601263635e-05
0.4000000000000002,1.743769438628182e-05,1.797406602606104e-05,2.725037316638276e-05,3.541176041234285e-05
0.4050000000000002,1.744605513245804e-05,1.796556998370496e-05,2.725037438048715e-05,3.5411625116163e-05
0.4100000000000003,1.745407489397686e-05,1.795741462203305e-05,2.725037464659005e-05,3.541148951600992e-05
0.4150000000000003,1.746178711723402e-05,1.794956788260286e-05,2.725037407351927e-05,3.541135499983688e-05
0.4200000000000003,1.746917898589124e-05,1.794204043275183e-05,2.72503727982359e-05,3.541121941864308e-05
0.4250000000000003,1.747617444814002e-05,1.793491091696603e-05,2.72503709776023e-05,3.541108536510605e-05
0.4300000000000003,1.748274084584976e-05,1.792821094774413e-05,2.725036879914718e-05,3.54109517935939e-05
0.4350000000000003,1.748894617233959e-05,1.792187276966104e-05,2.725036641593073e-05,3.541081894200063e-05
0.4400000000000003,1.749489460410866e-05,1.791579234270604e-05,2.725036393254202e-05,3.541068694681471e-05
0.4450000000000003,1.750068626512438e-05,1.79098679718416e-05,2.725036139074257e-05,3.541055423696599e-05
0.4500000000000003,1.750632935099045e-05,1.790409275278703e-05,2.725035880454585e-05,3.541042210377748e-05
0.4550000000000003,1.751176345067988e-05,1.789852625974566e-05,2.725035617290935e-05,3.541028971042554e-05
0.4600000000000003,1.751691721558286e-05,1.78932409200224e-05,2.725035355173394e-05,3.541015813560525e-05
0.4650000000000003,1.752177872869697e-05,1.788824877043848e-05,2.725035103624997e-05,3.541002749913546e-05
0.4700000000000003,1.752641970183702e-05,1.788347735707352e-05,2.725034871044196e-05,3.540989705891054e-05
0.4750000000000003,1.753092326033264e-05,1.787884382268021e-05,2.725034655545034e-05,3.540976708301285e-05
0.4800000000000003,1.753533186126943e-05,1.787430485597574e-05,2.725034448988268e-05,3.540963671724517e-05
0.4850000000000003,1.75396140108877e-05,1.786989247252693e-05,2.72503424372316e-05,3.540950648341463e-05
0.4900000000000003,1.75437007710711e-05,1.786567594978965e-05,2.725034037750199e-05,3.540937672086075e-05
0.4950000000000003,1.754756532699011e-05,1.786168215643157e-05,2.72503383043151e-05,3.540924748342168e-05
0.5000000000000003,1.755125072107508e-05,1.785786839267618e-05,2.725033622076356e-05,3.540911911375125e-05
0.5050000000000003,1.755485259268714e-05,1.785413809874449e-05,2.725033414008294e-05,3.540899069143162e-05
0.5100000000000003,1.755842691557322e-05,1.785043530430121e-05,2.725033209914602e-05,3.540886221987443e-05
0.5150000000000003,1.756194941094198e-05,1.784678416675963e-05,2.725033011532774e-05,3.540873357770161e-05
0.5200000000000004,1.756533274281039e-05,1.784327231828116e-05,2.725032817875136e-05,3.540860506109156e-05
0.5250000000000004,1.756849330636753e-05,1.783998402353956e-05,2.725032626731854e-05,3.54084773299071e-05
0.5300000000000004,1.757143598125196e-05,1.783691432216738e-05,2.725032438045456e-05,3.540835030341934e-05
0.5350000000000004,1.757425331998937e-05,1.783397046778834e-05,2.725032253100547e-05,3.540822378777771e-05
0.5400000000000004,1.757705557953323e-05,1.783104162097637e-05,2.725032074004697e-05,3.540809720050959e-05
0.5450000000000004,1.757988917052185e-05,1.782808110117065e-05,2.725031902478308e-05,3.54079702716925e-05
0.5500000000000004,1.758270249095698e-05,1.782514079894459e-05,2.72503173910203e-05,3.540784328990157e-05
0.5550000000000004,1.758539994193779e-05,1.782231665050477e-05,2.725031581337305e-05,3.540771659244257e-05
0.5600000000000004,1.758791727204949e-05,1.781967336314949e-05,2.725031424806402e-05,3.540759063519898e-05
0.5650000000000004,1.759027631229382e-05,1.781718901377827e-05,2.725031266795694e-05,3.540746532607209e-05
0.5700000000000004,1.759256074552253e-05,1.781477946180559e-05,2.725031107770302e-05,3.540734020732812e-05
0.5750000000000004,1.759483415797803e-05,1.781238079994642e-05,2.725030948747106e-05,3.540721495792445e-05
0.5800000000000004,1.759709229599144e-05,1.780999723881542e-05,2.725030789108246e-05,3.540708953480686e-05
0.5850000000000004,1.759927448152978e-05,1.780768981778341e-05,2.725030627779662e-05,3.540696429931318e-05
0.5900000000000004,1.760132586746556e-05,1.780551372985262e-05,2.72503046525362e-05,3.540683959731819e-05
0.5950000000000004,1.760325889647799e-05,1.780345664658213e-05,2.72503030340888e-05,3.540671554306012e-05
0.6000000000000004,1.760515075796995e-05,1.780144103186836e-05,2.725030143931268e-05,3.54065917898383e-05
0.6050000000000004,1.76070770755276e-05,1.779939079918074e-05,2.725029988107102e-05,3.540646787470833e-05
0.6100000000000004,1.760903894829428e-05,1.779730471299295e-05,2.72502983690874e-05,3.540634366128723e-05
0.6150000000000004,1.761095384002975e-05,1.77952655996195e-05,2.725029690589824e-05,3.540621943964924e-05
0.6200000000000004,1.761272024092137e-05,1.779337545703549e-05,2.725029547974406e-05,3.540609569795686e-05
0.6250000000000004,1.761429971662529e-05,1.779167301591092e-05,2.725029407330107e-05,3.540597273253621e-05
0.6300000000000004,1.761575706180209e-05,1.779009333066954e-05,2.725029268333946e-05,3.540585039247163e-05
0.6350000000000005,1.761721590159697e-05,1.778851223794774e-05,2.725029134116819e-05,3.54057281395447e-05
0.6400000000000005,1.761876083279884e-05,1.778684468149428e-05,2.725029010948438e-05,3.540560551429312e-05
0.6450000000000005,1.762037509933391e-05,1.778510748627211e-05,2.725028905783137e-05,3.540548258560603e-05
0.6500000000000005,1.76219633567788e-05,1.778339639549805e-05,2.725028823172732e-05,3.540535975227685e-05
0.6550000000000005,1.762343064646849e-05,1.778180683970713e-05,2.725028765067204e-05,3.540523748617563e-05
0.6600000000000005,1.762475654404832e-05,1.778035937889392e-05,2.725028732557754e-05,3.540511592294224e-05
0.6650000000000005,1.762600250921147e-05,1.777899223471347e-05,2.725028726783808e-05,3.540499474392494e-05
0.6700000000000005,1.762724869708636e-05,1.777762479850478e-05,2.725028747523799e-05,3.540487349559114e-05
0.6750000000000005,1.762852054189908e-05,1.777623145865888e-05,2.725028792701782e-05,3.540475200055795e-05
0.6800000000000005,1.762977472372751e-05,1.777485579523816e-05,2.725028859700701e-05,3.540463051896567e-05
0.6850000000000005,1.763095182638452e-05,1.777355761295842e-05,2.72502894648265e-05,3.540450943934294e-05
0.6900000000000005,1.763204009021771e-05,1.777234884556264e-05,2.7250290507486e-05,3.540438893578034e-05
0.6950000000000005,1.763309502443179e-05,1.777117381822309e-05,2.725029169574713e-05,3.540426884265487e-05
0.7000000000000005,1.763419598819669e-05,1.77699527218072e-05,2.72502930002813e-05,3.540414871000389e-05
0.7050000000000005,1.763536890398287e-05,1.776865933924391e-05,2.725029438940487e-05,3.540402824322678e-05
0.7100000000000005,1.763655150837324e-05,1.776735611453498e-05,2.725029581320302e-05,3.540390762290822e-05
0.7150000000000005,1.763763792417501e-05,1.77661493851163e-05,2.725029720260154e-05,3.54037873092913e-05
0.7200000000000005,1.763856265167443e-05,1.776510504026636e-05,2.725029849367979e-05,3.540366769194079e-05
0.7250000000000005,1.76393579086072e-05,1.776419085255619e-05,2.725029965085685e-05,3.540354876116338e-05
0.7300000000000005,1.764013608846256e-05,1.776329400204004e-05,2.725030066158096e-05,3.54034300905026e-05
0.7350000000000005,1.764100602096615e-05,1.776230513364231e-05,2.725030152168819e-05,3.540331115460847e-05
0.7400000000000005,1.764198949200758e-05,1.77612022962204e-05,2.725030223676078e-05,3.540319178822799e-05
0.7450000000000006,1.764301101629949e-05,1.776006132522189e-05,2.725030282903012e-05,3.540307234152139e-05
0.7500000000000006,1.764396903409272e-05,1.775898429800897e-05,2.725030332663441e-05,3.540295333210169e-05
0.7550000000000006,1.76448224915091e-05,1.775801254538238e-05,2.725030374769734e-05,3.540283503689149e-05
0.7600000000000006,1.764562966194117e-05,1.775708771803467e-05,2.725030410613165e-05,3.540271737997583e-05
0.7650000000000006,1.764652645654003e-05,1.775607362011004e-05,2.725030443409261e-05,3.540260007665007e-05
0.7700000000000006,1.764768508018105e-05,1.775479801637529e-05,2.725030478761684e-05,3.540248309655634e-05
0.7750000000000006,1.764933547648718e-05,1.775303154381286e-05,2.725030522471116e-05,3.540236702030004e-05
0.7800000000000006,1.765189520478206e-05,1.77503577075283e-05,2.725030578580243e-05,3.540225291231035e-05
0.7850000000000006,1.7656173678258e-05,1.774596823027167e-05,2.725030650214071e-05,3.540214190852967e-05
0.7900000000000006,1.766357445773172e-05,1.773846034050731e-05,2.725030741640503e-05,3.540203479823904e-05
0.7950000000000006,1.767621561368452e-05,1.772571599569863e-05,2.725030858578294e-05,3.540193160938315e-05
0.8000000000000006,1.769688709837444e-05,1.770494406239183e-05,2.725031006949632e-05,3.540183116076628e-05
0.8050000000000006,1.772876042709426e-05,1.767297022447462e-05,2.725031191928352e-05,3.540173065156888e-05
0.8100000000000006,1.777478558701808e-05,1.762683999338544e-05,2.725031417509239e-05,3.540162558040352e-05
0.8150000000000006,1.78367950827498e-05,1.75647154557456e-05,2.725031685583794e-05,3.540151053849541e-05
0.8200000000000006,1.791453008638441e-05,1.748685141057085e-05,2.725031994961919e-05,3.540138149695525e-05
0.8250000000000006,1.800505731714992e-05,1.739618154717538e-05,2.725032341633981e-05,3.54012388643253e-05
0.8300000000000006,1.810308437094839e-05,1.729800449192411e-05,2.725032720555457e-05,3.54010888628725e-05
0.8350000000000006,1.820227134180511e-05,1.719866967980868e-05,2.725033127421952e-05,3.540094102161379e-05
0.8400000000000006,1.829692041156803e-05,1.71038818108952e-05,2.725033558715679e-05,3.540080222246323e-05
0.8450000000000006,1.838295508228362e-05,1.701771651589877e-05,2.725034010042703e-05,3.54006715981824e-05
0.8500000000000006,1.845749694053218e-05,1.694304484088452e-05,2.725034474666458e-05,3.540054178141671e-05
0.8550000000000006,1.851755713552269e-05,1.688284970438726e-05,2.725034943439866e-05,3.540040683990995e-05
0.8600000000000007,1.855929147422819e-05,1.684097791617004e-05,2.725035405308561e-05,3.540026939039823e-05
0.8650000000000007,1.857875602713775e-05,1.682138246912178e-05,2.725035847448635e-05,3.540013849625952e-05
0.8700000000000007,1.857344019635928e-05,1.682657951786759e-05,2.72503625580535e-05,3.540001971422687e-05
0.8750000000000007,1.854289928290687e-05,1.685700980166211e-05,2.725036616245424e-05,3.539990908456897e-05
0.8800000000000007,1.848789719728901e-05,1.69119022372415e-05,2.725036914860094e-05,3.539979943453051e-05
0.8850000000000007,1.840942673618016e-05,1.6990264733826e-05,2.725037136666814e-05,3.539969147000616e-05
0.8900000000000007,1.830919367953955e-05,1.709040045680343e-05,2.725037264607392e-05,3.539959413634298e-05
0.8950000000000007,1.819110493199415e-05,1.720840774099049e-05,2.725037281265633e-05,3.539951267298464e-05
0.9000000000000007,1.806175668606268e-05,1.733768441166482e-05,2.725037172399716e-05,3.53994410977275e-05
0.9050000000000007,1.792918243122981e-05,1.747018725089767e-05,2.725036928156749e-05,3.539936968212748e-05
0.9100000000000007,1.780131472931315e-05,1.759797998029144e-05,2.725036540359604e-05,3.539929470960458e-05
0.9150000000000007,1.768536511710197e-05,1.771384983485328e-05,2.725035999257854e-05,3.539921495195525e-05
0.9200000000000007,1.758726112638849e-05,1.78118617934041e-05,2.725035293056497e-05,3.539912291979259e-05
0.9250000000000007,1.75101517010705e-05,1.788885791816684e-05,2.725034409700852e-05,3.539900961923734e-05
0.9300000000000007,1.74532884609289e-05,1.794559031256599e-05,2.725033339528527e-05,3.539887877349489e-05
0.9350000000000007,1.741329261082803e-05,1.798545460984231e-05,2.725032078174197e-05,3.539874722067034e-05
0.9400000000000007,1.738709921037211e-05,1.801152831944859e-05,2.72503062802911e-05,3.53986275298207e-05
0.9450000000000007,1.737365482593981e-05,1.802486198811612e-05,2.72502899712119e-05,3.539851681405594e-05
0.9500000000000007,1.73731220445802e-05,1.802528260428612e-05,2.725027197176134e-05,3.539840464886632e-05
0.9550000000000007,1.738510276514857e-05,1.801318101654966e-05,2.725025243174888e-05,3.539828378169823e-05
0.9600000000000007,1.740747372762146e-05,1.799067881808401e-05,2.725023153804081e-05,3.539815254570547e-05
0.9650000000000007,1.743638196360876e-05,1.796163534057816e-05,2.725020950511748e-05,3.539801730418691e-05
0.9700000000000008,1.74677424417926e-05,1.793014851744895e-05,2.725018655678807e-05,3.539789095924154e-05
0.9750000000000008,1.749927264174007e-05,1.789850482692059e-05,2.725016291847091e-05,3.539777746866065e-05
0.9800000000000008,1.753047134263832e-05,1.786719225467314e-05,2.725013881992223e-05,3.539766359731146e-05
0.9850000000000008,1.756030378498175e-05,1.783723506537532e-05,2.725011451121292e-05,3.539753885035707e-05
0.9900000000000008,1.758619023598325e-05,1.781122326155903e-05,2.725009029150006e-05,3.539741349754228e-05
0.9950000000000008,1.760606350120938e-05,1.779123866567631e-05,2.725006652191803e-05,3.539730216688569e-05
1.000000000000001,1.762026902374659e-05,1.777693270084742e-05,2.725004360201603e-05,3.539720172459401e-05
1.005000000000001,1.763062307129804e-05,1.776647647961841e-05,2.725002192482644e-05,3.539709955091645e-05
1.01,1.763852733746461e-05,1.775846503548342e-05,2.725000183510605e-05,3.539699237294804e-05
1.015,1.764474067499903e-05,1.775214578464143e-05,2.72499836089773e-05,3.539688645964047e-05
1.02,1.76503585559128e-05,1.774642617280182e-05,2.724996746273888e-05,3.539678472871462e-05
1.025,1.765686328820517e-05,1.773981584715235e-05,2.724995357669658e-05,3.539667913535751e-05
1.03,1.766462356647463e-05,1.773193810798831e-05,2.724994211255967e-05,3.539656167446293e-05
1.035,1.76721637989175e-05,1.772427710807508e-05,2.724993322166306e-05,3.539644090699258e-05
1.04,1.767798657168072e-05,1.771834408999984e-05,2.724992705029311e-05,3.539633066168056e-05
1.045,1.768232904090021e-05,1.771389844282617e-05,2.724992373272187e-05,3.539622748372638e-05
1.05,1.768625037957422e-05,1.770987040480361e-05,2.724992336909808e-05,3.539612078437783e-05
1.054999999999999,1.769024970403666e-05,1.770576175246857e-05,2.724992600626171e-05,3.539601145650523e-05
1.059999999999999,1.769446470561894e-05,1.770143775715049e-05,2.72499316275809e-05,3.539590246276943e-05
1.064999999999999,1.769886694500638e-05,1.769692337875307e-05,2.724994014183046e-05,3.539579032375945e-05
1.069999999999999,1.77028772170699e-05,1.769279934627512e-05,2.724995137612756e-05,3.539567656334502e-05
1.074999999999999,1.770597440940382e-05,1.768959471112271e-05,2.724996510583319e-05,3.539556912052653e-05
1.079999999999999,1.770871286256937e-05,1.768675339471502e-05,2.724998112630341e-05,3.539546625728439e-05
1.084999999999999,1.771198036569626e-05,1.768337689725077e-05,2.724999929357865e-05,3.539535726294703e-05
1.089999999999999,1.771556544485354e-05,1.767967743841332e-05,2.725001947780884e-05,3.539524288326687e-05
1.094999999999999,1.771870570881951e-05,1.767642734354647e-05,2.725004148807601e-05,3.539513305236598e-05
1.099999999999999,1.772139386712073e-05,1.767363337191257e-05,2.725006504694365e-05,3.53950272390333e-05
1.104999999999998,1.772405473066825e-05,1.767086455227629e-05,2.725008981404724e-05,3.539491928294455e-05
1.109999999999998,1.772675992994398e-05,1.766804971844082e-05,2.725011542746876e-05,3.53948096483848e-05
1.114999999999998,1.772933291276144e-05,1.766536735636869e-05,2.7250141537595e-05,3.539470026913012e-05
1.119999999999998,1.773164408647696e-05,1.766294805586675e-05,2.725016782429327e-05,3.539459214234371e-05
1.124999999999998,1.773383578718686e-05,1.766065040462099e-05,2.725019400034868e-05,3.539448619180785e-05
1.129999999999998,1.773626353364553e-05,1.765811510055207e-05,2.725021980066303e-05,3.53943786341976e-05
1.134999999999998,1.773886634426504e-05,1.76554012387081e-05,2.725024497522336e-05,3.539426758297314e-05
1.139999999999998,1.774120172023282e-05,1.765295717348682e-05,2.725026929616744e-05,3.539415889371964e-05
1.144999999999998,1.774328100875679e-05,1.765077250788622e-05,2.725029255528979e-05,3.539405351664301e-05
1.149999999999997,1.774543472385058e-05,1.764851121297347e-05,2.725031455058749e-05,3.539394593682405e-05
1.154999999999997,1.774762237260722e-05,1.764621447160594e-05,2.725033508464207e-05,3.539383684421317e-05
1.159999999999997,1.774967384041265e-05,1.764405591197921e-05,2.725035397730188e-05,3.539372975239186e-05
1.164999999999997,1.775168502659331e-05,1.764193827046775e-05,2.725037108630324e-05,3.539362329706106e-05
1.169999999999997,1.775375827251402e-05,1.76397571653333e-05,2.725038632337426e-05,3.539351543784732e-05
1.174999999999997,1.775578508465878e-05,1.763762241045031e-05,2.725039965675337e-05,3.539340749510909e-05
1.179999999999997,1.775771271181439e-05,1.763558867796599e-05,2.725041110276553e-05,3.539330138978038e-05
1.184999999999997,1.775972396485139e-05,1.763347136158622e-05,2.725042070503584e-05,3.539319532643761e-05
1.189999999999997,1.776190154309151e-05,1.763118588449686e-05,2.725042850665142e-05,3.539308742758837e-05
1.194999999999997,1.776408587770712e-05,1.762889403989629e-05,2.725043453627682e-05,3.539297991760341e-05
1.199999999999996,1.776619080631058e-05,1.762668254071345e-05,2.725043882277021e-05,3.539287334702402e-05
1.204999999999996,1.776819236494958e-05,1.762457369515763e-05,2.725044142641396e-05,3.539276606010721e-05
1.209999999999996,1.776998705712764e-05,1.762267230619317e-05,2.725044245682027e-05,3.539265936332081e-05
1.214999999999996,1.777159471781138e-05,1.762095914341478e-05,2.725044206155353e-05,3.539255386122616e-05
1.219999999999996,1.777313202457069e-05,1.761931545177482e-05,2.725044039960232e-05,3.539244747634552e-05
1.224999999999996,1.777454219407028e-05,1.761779802154072e-05,2.725043762543541e-05,3.5392340215611e-05
1.229999999999996,1.777564238697993e-05,1.761659076023926e-05,2.725043388961815e-05,3.539223314721918e-05
1.234999999999996,1.777622957455197e-05,1.761589615102285e-05,2.725042933890385e-05,3.539212572557482e-05
1.239999999999996,1.777603251051694e-05,1.761598575919173e-05,2.72504241102352e-05,3.539201826970867e-05
1.244999999999995,1.777479121203868e-05,1.761712020236932e-05,2.725041833271454e-05,3.5391911414408e-05
1.249999999999995,1.777229648394717e-05,1.761950789166449e-05,2.725041213914921e-05,3.539180437561166e-05
1.254999999999995,1.776829465522875e-05,1.762340260434611e-05,2.72504056686822e-05,3.539169725957486e-05
1.259999999999995,1.776253527180835e-05,1.762905549631385e-05,2.725039904937198e-05,3.539159076812219e-05
1.264999999999995,1.775486088481704e-05,1.76366240487683e-05,2.725039238015591e-05,3.539148493358534e-05
1.269999999999995,1.774523809906399e-05,1.764614200847329e-05,2.725038573749504e-05,3.539138010753728e-05
1.274999999999995,1.773380645254754e-05,1.76574697978984e-05,2.725037919344177e-05,3.539127625044594e-05
1.279999999999995,1.772084331457894e-05,1.767032944584934e-05,2.72503728156367e-05,3.539117276042828e-05
1.284999999999995,1.770667435574734e-05,1.768439504459303e-05,2.725036665575609e-05,3.539106940034037e-05
1.289999999999994,1.769162956803993e-05,1.769933647285655e-05,2.725036075127747e-05,3.539096604089648e-05
1.294999999999994,1.767602889729431e-05,1.771483392272142e-05,2.72503551352087e-05,3.539086282001574e-05
1.299999999999994,1.766022008871639e-05,1.773054003017157e-05,2.725034983323237e-05,3.539076011888796e-05
1.304999999999994,1.764463227972168e-05,1.774602570791333e-05,2.725034485658606e-05,3.539065798763501e-05
1.309999999999994,1.762977461638699e-05,1.776078158007768e-05,2.725034021103545e-05,3.539055619646467e-05
1.314999999999994,1.761618545277049e-05,1.777426887331958e-05,2.725033591265765e-05,3.539045432609007e-05
1.319999999999994,1.76043524480961e-05,1.778599950680904e-05,2.725033198681157e-05,3.539035195490515e-05
1.324999999999994,1.759464546120736e-05,1.779560347013004e-05,2.725032844932797e-05,3.53902489313374e-05
1.329999999999994,1.758729558891158e-05,1.780284971703378e-05,2.725032529105725e-05,3.539014530594535e-05
1.334999999999994,1.758240620219494e-05,1.780763496998063e-05,2.725032248412912e-05,3.539004117217557e-05
1.339999999999993,1.757996559309155e-05,1.780997091374983e-05,2.725032000395835e-05,3.538993650684138e-05
1.344999999999993,1.75798376600198e-05,1.780999350992498e-05,2.725031784144626e-05,3.538983116994478e-05
1.349999999999993,1.758173986412487e-05,1.780798525735217e-05,2.725031599370558e-05,3.538972512147704e-05
1.354999999999993,1.75852510838208e-05,1.780436759672756e-05,2.725031445115041e-05,3.538961868054836e-05
1.359999999999993,1.758988398946067e-05,1.779962846625017e-05,2.725031319807152e-05,3.538951245571084e-05
1.364999999999993,1.759519380172137e-05,1.779421313019203e-05,2.725031221672213e-05,3.538940693191339e-05
1.369999999999993,1.760085326820964e-05,1.77884489161536e-05,2.725031148203005e-05,3.538930218436324e-05
1.374999999999993,1.760665308811332e-05,1.778254482860932e-05,2.725031095820107e-05,3.538919791672264e-05
1.379999999999993,1.761244397278685e-05,1.777664976106645e-05,2.725031060955727e-05,3.53890937338533e-05
1.384999999999992,1.761806866294552e-05,1.777092071756517e-05,2.725031041309693e-05,3.538898938051069e-05
1.389999999999992,1.762332752986894e-05,1.776555740080796e-05,2.725031035393751e-05,3.53888849306769e-05
1.394999999999992,1.762800634387627e-05,1.776077443629591e-05,2.72503104090055e-05,3.538878078017219e-05
1.399999999999992,1.763194878331395e-05,1.775672851478031e-05,2.725031054194111e-05,3.538867729809425e-05
1.404999999999992,1.763511215648614e-05,1.775346237790998e-05,2.725031071331556e-05,3.538857453439611e-05
1.409999999999992,1.763756249207144e-05,1.775090970105371e-05,2.725031088677082e-05,3.538847219312515e-05
1.414999999999992,1.763941473611382e-05,1.774895514786949e-05,2.725031102459551e-05,3.538836988398331e-05
1.419999999999992,1.764077047177363e-05,1.774749700904618e-05,2.725031108839696e-05,3.538826748081981e-05
1.424999999999992,1.764170735317191e-05,1.774645782812804e-05,2.725031105031169e-05,3.538816518129995e-05
1.429999999999992,1.764231599603716e-05,1.774574719980274e-05,2.72503108996379e-05,3.53880631958399e-05
1.434999999999991,1.764272616393794e-05,1.774523525822389e-05,2.725031063730056e-05,3.538796142216183e-05
1.439999999999991,1.764307669444291e-05,1.77447827889804e-05,2.725031026731879e-05,3.538785948342332e-05
1.444999999999991,1.764344949973091e-05,1.774430759272123e-05,2.725030979236252e-05,3.538775709245214e-05
1.449999999999991,1.764383022948127e-05,1.774382408400618e-05,2.725030921576753e-05,3.538765431348744e-05
1.454999999999991,1.764413136926514e-05,1.774342013562904e-05,2.725030854973317e-05,3.538755150489418e-05
1.459999999999991,1.764425974318127e-05,1.774318930653312e-05,2.725030781910413e-05,3.53874490497144e-05
1.464999999999991,1.764417757817864e-05,1.774316950081233e-05,2.725030705335713e-05,3.538734707899097e-05
1.469999999999991,1.764391699157031e-05,1.77433284746526e-05,2.725030627766733e-05,3.538724546622291e-05
1.474999999999991,1.764355427040423e-05,1.774358973711933e-05,2.72503055130314e-05,3.538714400752356e-05
1.47999999999999,1.764317168969573e-05,1.774387081152515e-05,2.725030477932695e-05,3.538704250122088e-05
1.48499999999999,1.76428204887573e-05,1.774412029326286e-05,2.725030409602797e-05,3.538694078202016e-05
1.48999999999999,1.764249581667708e-05,1.774434301413083e-05,2.725030348526007e-05,3.53868388308079e-05
1.49499999999999,1.764214350121508e-05,1.774459336060082e-05,2.725030297648654e-05,3.53867368618159e-05
1.49999999999999,1.764170457295121e-05,1.774493060678382e-05,2.725030260432236e-05,3.538663517973503e-05
1.50499999999999,1.764116351866566e-05,1.77453703616074e-05,2.725030239963254e-05,3.538653388027306e-05
1.50999999999999,1.764055333327775e-05,1.774587941759441e-05,2.725030238182102e-05,3.538643275087217e-05
1.51499999999999,1.763991168318544e-05,1.774641979836913e-05,2.725030255434198e-05,3.538633148155457e-05
1.51999999999999,1.763923264420142e-05,1.774699735942218e-05,2.725030290405061e-05,3.53862300036236e-05
1.524999999999989,1.763846963374925e-05,1.774765899350252e-05,2.725030340863803e-05,3.538612862725177e-05
1.529999999999989,1.763759602391063e-05,1.774843170367595e-05,2.725030404764689e-05,3.538602772758657e-05
1.534999999999989,1.763665929384162e-05,1.774926800230579e-05,2.725030480613354e-05,3.538592729614741e-05
1.539999999999989,1.763576337705544e-05,1.775006353843483e-05,2.725030567162762e-05,3.538582691549028e-05
1.544999999999989,1.763499445853925e-05,1.775073176601737e-05,2.72503066324562e-05,3.538572622455662e-05
1.549999999999989,1.763437532154661e-05,1.775125004040158e-05,2.725030767721426e-05,3.538562536194819e-05
1.554999999999989,1.763390773138431e-05,1.775161714125159e-05,2.725030879143537e-05,3.538552487263591e-05
1.559999999999989,1.763367180267938e-05,1.775175346051697e-05,2.725030995350604e-05,3.538542526319636e-05
1.564999999999989,1.7633908489433e-05,1.775141824435498e-05,2.725031113387491e-05,3.538532673378798e-05
1.569999999999989,1.763504925691424e-05,1.775018000815126e-05,2.725031229721841e-05,3.53852292650655e-05
1.574999999999988,1.763771607416104e-05,1.774741681692661e-05,2.725031340409178e-05,3.538513289108765e-05
1.579999999999988,1.764273371606689e-05,1.774230405759014e-05,2.725031441071105e-05,3.538503777365703e-05
1.584999999999988,1.765115400084419e-05,1.773378995131819e-05,2.725031527074347e-05,3.538494395216238e-05
1.589999999999988,1.766424804260391e-05,1.772060308327695e-05,2.725031594358944e-05,3.538485112588086e-05
1.594999999999988,1.768343372723423e-05,1.770132488592929e-05,2.725031640592412e-05,3.538475861316351e-05
1.599999999999988,1.771012730038428e-05,1.767453797715547e-05,2.725031665633212e-05,3.538466527753975e-05
1.604999999999988,1.774550324736283e-05,1.763906618928112e-05,2.725031670791622e-05,3.538456943664394e-05
1.609999999999988,1.779015850773293e-05,1.759431056364404e-05,2.725031657602193e-05,3.538446907137697e-05
1.614999999999988,1.784374056001381e-05,1.75406219305903e-05,2.725031627136929e-05,3.538436249060411e-05
1.619999999999987,1.790467026421174e-05,1.747957886296499e-05,2.725031580119036e-05,3.538424912717673e-05
1.624999999999987,1.797009554447849e-05,1.741403444779898e-05,2.725031517597118e-05,3.538412999227747e-05
1.629999999999987,1.803614047019676e-05,1.734786710323044e-05,2.725031441947438e-05,3.538400757342719e-05
1.634999999999987,1.809841020129092e-05,1.728547499681878e-05,2.725031357670957e-05,3.53838851981097e-05
1.639999999999987,1.81526194785795e-05,1.723114660813285e-05,2.725031271284767e-05,3.538376608671235e-05
1.644999999999987,1.819516691347714e-05,1.718848552604193e-05,2.725031190447509e-05,3.538365243951907e-05
1.649999999999987,1.822349347887195e-05,1.716005135115649e-05,2.725031123363668e-05,3.538354483002844e-05
1.654999999999987,1.823612789694954e-05,1.714731419348042e-05,2.725031078989734e-05,3.538344209042995e-05
1.659999999999987,1.823242646192214e-05,1.715091549296735e-05,2.725031067174859e-05,3.538334195488949e-05
1.664999999999986,1.821216606374452e-05,1.71710765184091e-05,2.725031097643969e-05,3.538324258215362e-05
1.669999999999986,1.817528491700019e-05,1.720785929646492e-05,2.725031178150126e-05,3.538314421346511e-05
1.674999999999986,1.8122030392906e-05,1.726101915166916e-05,2.72503131332423e-05,3.538304954457517e-05
1.679999999999986,1.805350165245005e-05,1.732946043802649e-05,2.725031505200967e-05,3.538296209047654e-05
1.684999999999986,1.797223425205864e-05,1.741064918646417e-05,2.725031754840265e-05,3.538288343852281e-05
1.689999999999986,1.788235143746572e-05,1.750046007053923e-05,2.725032063522934e-05,3.538281150800495e-05
1.694999999999986,1.778906420237371e-05,1.75936772759037e-05,2.725032432263359e-05,3.538274147827741e-05
1.699999999999986,1.769777799825668e-05,1.768489080206655e-05,2.725032859425249e-05,3.538266880032323e-05
1.704999999999986,1.761334461185277e-05,1.776924701650407e-05,2.725033337646401e-05,3.538259162835684e-05
1.709999999999986,1.753979153675252e-05,1.784271874707683e-05,2.725033852271164e-05,3.538251028382935e-05
1.714999999999985,1.748032940952641e-05,1.790209487383673e-05,2.725034382956653e-05,3.538242428336314e-05
1.719999999999985,1.743713362755601e-05,1.794519686830736e-05,2.725034908455565e-05,3.538233049586336e-05
1.724999999999985,1.741073207156859e-05,1.797149332449585e-05,2.725035413000317e-05,3.538222539606444e-05
1.729999999999985,1.739952510875806e-05,1.798258468057679e-05,2.725035891049004e-05,3.538210978933486e-05
1.734999999999985,1.740019236886414e-05,1.798179818060475e-05,2.725036346104393e-05,3.538199054946888e-05
1.739999999999985,1.740904753018765e-05,1.797282863826586e-05,2.72503678206663e-05,3.538187616845351e-05
1.744999999999985,1.742341589056369e-05,1.795835412787119e-05,2.725037192005729e-05,3.538177001843487e-05
1.749999999999985,1.744199064468348e-05,1.793967795407766e-05,2.725037552532049e-05,3.538166859876115e-05
1.754999999999985,1.746411469264068e-05,1.79174517390023e-05,2.725037827423752e-05,3.538156643164298e-05
1.759999999999984,1.748890330791686e-05,1.789255807443651e-05,2.725037977538867e-05,3.538146138235336e-05
1.764999999999984,1.751496426430421e-05,1.786639029243881e-05,2.725037972597678e-05,3.538135455674302e-05
1.769999999999984,1.754057590237093e-05,1.784067106512423e-05,2.725037800910764e-05,3.538124696749516e-05
1.774999999999984,1.756385209017015e-05,1.781728707635949e-05,2.725037470205946e-05,3.538113916652964e-05
1.779999999999984,1.758296473007423e-05,1.779806930450403e-05,2.725036993779458e-05,3.538103403457826e-05
1.784999999999984,1.759678698010631e-05,1.778414937379064e-05,2.725036369828623e-05,3.538093635389695e-05
1.789999999999984,1.760563123182725e-05,1.777521582967486e-05,2.72503557503731e-05,3.538084706150211e-05
1.794999999999984,1.761111476753546e-05,1.776964510131661e-05,2.725034584401921e-05,3.538075986885206e-05
1.799999999999984,1.761492942334096e-05,1.776573764590045e-05,2.725033402967858e-05,3.538066706924141e-05
1.804999999999984,1.761772942482045e-05,1.776283904009346e-05,2.725032081973941e-05,3.53805684649139e-05
1.809999999999983,1.761939914265855e-05,1.776107206214246e-05,2.725030705174258e-05,3.538047120480101e-05
1.814999999999983,1.762025840040395e-05,1.776012152061576e-05,2.725029350313243e-05,3.538037992101971e-05
1.819999999999983,1.762153329018907e-05,1.775875695912489e-05,2.725028038315727e-05,3.538029024931397e-05
1.824999999999983,1.762440698577235e-05,1.775578741030161e-05,2.72502669125649e-05,3.538019439607396e-05
1.829999999999983,1.762884353863475e-05,1.775124736976002e-05,2.725025135498445e-05,3.538009090839477e-05
1.834999999999983,1.763362357852983e-05,1.774636241102576e-05,2.725023174491052e-05,3.537998598955559e-05
1.839999999999983,1.763748665875692e-05,1.774239949863746e-05,2.7250206983616e-05,3.537988615739439e-05
1.844999999999983,1.764010587622342e-05,1.773968642321671e-05,2.725017752461516e-05,3.537979229944013e-05
1.849999999999983,1.764207630540247e-05,1.773762425500559e-05,2.725014518923681e-05,3.537970056040807e-05
1.854999999999982,1.764420000824569e-05,1.773540672668704e-05,2.725011238469458e-05,3.537960673493272e-05
1.859999999999982,1.764683188330411e-05,1.773267777494624e-05,2.725008126678587e-05,3.537950965825035e-05
1.864999999999982,1.764980600848543e-05,1.772960557709086e-05,2.725005313622213e-05,3.537941158557628e-05
1.869999999999982,1.765287002063866e-05,1.772644503251731e-05,2.72500282141916e-05,3.537931505315596e-05
1.874999999999982,1.765601627450568e-05,1.772320301428631e-05,2.72500059735045e-05,3.5379219288792e-05
1.879999999999982,1.765925953043743e-05,1.771986211569476e-05,2.724998590766179e-05,3.537912164613219e-05
1.884999999999982,1.766229992082829e-05,1.77167229683493e-05,2.724996813211513e-05,3.537902288917759e-05
1.889999999999982,1.766482000345995e-05,1.771410730902296e-05,2.724995327363632e-05,3.53789273124829e-05
1.894999999999982,1.766711121237237e-05,1.771172437285719e-05,2.72499417958173e-05,3.537883558522955e-05
1.899999999999981,1.766990159699106e-05,1.770884029967011e-05,2.724993342896197e-05,3.537874189666117e-05
1.904999999999981,1.767336079205608e-05,1.770528145917209e-05,2.724992718864115e-05,3.537864225122818e-05
1.909999999999981,1.767675496367818e-05,1.77017865102095e-05,2.724992191573036e-05,3.537854147388769e-05
1.914999999999981,1.767942599076471e-05,1.769902039274939e-05,2.724991693621361e-05,3.537844638351411e-05
1.919999999999981,1.768168390950241e-05,1.769667145117807e-05,2.724991245665843e-05,3.537835536068048e-05
1.924999999999981,1.768428647417192e-05,1.769397480955858e-05,2.724990945330072e-05,3.53782612837305e-05
1.929999999999981,1.768738244308633e-05,1.769078007619849e-05,2.724990901408137e-05,3.537816251928482e-05
1.934999999999981,1.769048399775164e-05,1.768758000161899e-05,2.724991148118179e-05,3.537806399937064e-05
1.939999999999981,1.769325543645304e-05,1.768471312199305e-05,2.724991607314163e-05,3.537796855844608e-05
1.944999999999981,1.769580772227816e-05,1.768206621950777e-05,2.72499213969143e-05,3.537787394178593e-05
1.94999999999998,1.769831097235079e-05,1.767946722998907e-05,2.724992650371465e-05,3.537777820233986e-05
1.95499999999998,1.770076059834734e-05,1.767692168374104e-05,2.724993172019494e-05,3.537768228208837e-05
1.95999999999998,1.770312303159796e-05,1.767446387205208e-05,2.724993872760804e-05,3.537758690365004e-05
1.96499999999998,1.770539972155045e-05,1.767209158707949e-05,2.724994982242386e-05,3.537749130862994e-05
1.96999999999998,1.770753581365646e-05,1.766985970268255e-05,2.724996670458809e-05,3.537739551633902e-05
1.97499999999998,1.770948108144324e-05,1.766781951649257e-05,2.724998950583499e-05,3.537730059793581e-05
1.97999999999998,1.771132619114554e-05,1.766588006057202e-05,2.72500167398861e-05,3.537720625171756e-05
1.98499999999998,1.771318288272489e-05,1.766392793289232e-05,2.725004617801338e-05,3.53771108156172e-05
1.98999999999998,1.771495730360508e-05,1.766205715123654e-05,2.725007591805454e-05,3.537701445484162e-05
1.994999999999979,1.771647496517622e-05,1.766044452823112e-05,2.725010490971306e-05,3.537691949340734e-05
1.999999999999979,1.771781072498695e-05,1.765901547628757e-05,2.725013285427265e-05,3.537682620127452e-05
2.004999999999979,1.771919108643281e-05,1.765754061730158e-05,2.725015993894711e-05,3.537673170373439e-05
2.009999999999979,1.772055670127893e-05,1.765607842260329e-05,2.725018674064507e-05,3.537663512388222e-05
2.014999999999979,1.772158358069167e-05,1.765495592998328e-05,2.725021409747162e-05,3.537653951067495e-05
2.019999999999979,1.772216531292549e-05,1.76542808262625e-05,2.72502425873231e-05,3.537644613918799e-05
2.024999999999979,1.772245940200839e-05,1.765389260476047e-05,2.72502717667315e-05,3.537635200676886e-05
2.029999999999979,1.772241312349023e-05,1.765384240884016e-05,2.725029983944894e-05,3.537625553233039e-05
2.034999999999979,1.772165694232278e-05,1.765450217941577e-05,2.72503242341302e-05,3.537615912173855e-05
2.039999999999979,1.771988832188378e-05,1.765617583162389e-05,2.725034285697657e-05,3.537606415350767e-05
2.044999999999979,1.771698980846904e-05,1.765897927296129e-05,2.725035523544369e-05,3.537596908143033e-05
2.049999999999979,1.771280214091604e-05,1.76630712693018e-05,2.725036278912853e-05,3.537587341021784e-05
2.054999999999978,1.770711765081534e-05,1.766866092359581e-05,2.725036803721798e-05,3.537577857441115e-05
2.059999999999978,1.769988527575247e-05,1.767579972298964e-05,2.725037330720225e-05,3.537568499874211e-05
2.064999999999978,1.769122936649342e-05,1.768436244978e-05,2.725037982176268e-05,3.537559181627343e-05
2.069999999999978,1.76813160717828e-05,1.769418256927219e-05,2.72503876041637e-05,3.537549864105499e-05
2.074999999999978,1.767030845650066e-05,1.77050973111521e-05,2.725039593720618e-05,3.537540576765276e-05
2.079999999999978,1.765842149525577e-05,1.771689205952783e-05,2.72504038633876e-05,3.53753135547836e-05
2.084999999999978,1.764597734684384e-05,1.772924463118353e-05,2.725041049864428e-05,3.537522197802738e-05
2.089999999999978,1.76333759289177e-05,1.77417544279396e-05,2.725041522082743e-05,3.53751303568573e-05
2.094999999999978,1.762098112444814e-05,1.77540570989061e-05,2.725041777914807e-05,3.537503822335424e-05
2.099999999999977,1.76090853163065e-05,1.776586082825299e-05,2.725041826952463e-05,3.537494614455949e-05
2.104999999999977,1.759800483775998e-05,1.777684963643091e-05,2.725041697705384e-05,3.537485447419088e-05
2.109999999999977,1.758809395287298e-05,1.778666855148258e-05,2.725041421417553e-05,3.537476250435555e-05
2.114999999999977,1.757963897412599e-05,1.779503107226109e-05,2.725041028554511e-05,3.537467004638708e-05
2.119999999999977,1.757286026886993e-05,1.780171746847266e-05,2.725040555856062e-05,3.537457773734259e-05
2.124999999999977,1.756797277469494e-05,1.780651240970271e-05,2.725040046835567e-05,3.537448518439764e-05
2.129999999999977,1.756508338402983e-05,1.780930809741558e-05,2.725039533700525e-05,3.537439148144541e-05
2.134999999999977,1.756408688781871e-05,1.781021019273782e-05,2.725039012691595e-05,3.537429708055653e-05
2.139999999999977,1.756475768686961e-05,1.780944501385966e-05,2.725038439162816e-05,3.537420270072927e-05
2.144999999999976,1.756683443150164e-05,1.780727363828277e-05,2.725037753672599e-05,3.537410806978441e-05
2.149999999999976,1.756999464153157e-05,1.780401859496496e-05,2.725036923224719e-05,3.537401323649652e-05
2.154999999999976,1.757389942176146e-05,1.780001939959379e-05,2.725035970338712e-05,3.537391882135525e-05
2.159999999999976,1.757827664817353e-05,1.779554807464443e-05,2.725034971815237e-05,3.537382472281795e-05
2.164999999999976,1.758289398235918e-05,1.779083657278714e-05,2.725034027935063e-05,3.537373055514633e-05
2.169999999999976,1.75875231492045e-05,1.778611346019554e-05,2.725033219859848e-05,3.537363660940004e-05
2.174999999999976,1.759199076319703e-05,1.778155243721316e-05,2.725032578245184e-05,3.537354320041018e-05
2.179999999999976,1.759620718392416e-05,1.777724293972083e-05,2.725032077180542e-05,3.537345012364499e-05
2.184999999999976,1.760012607267399e-05,1.777323110661485e-05,2.725031653105e-05,3.537335717928885e-05
2.189999999999976,1.76037111946522e-05,1.77695531599449e-05,2.725031237108661e-05,3.537326435459711e-05
2.194999999999975,1.760692331773332e-05,1.776624820735357e-05,2.725030784090694e-05,3.537317152508689e-05
2.199999999999975,1.760970118361374e-05,1.776337748626271e-05,2.725030285586212e-05,3.537307866987645e-05
2.204999999999975,1.761198011953668e-05,1.776100603442769e-05,2.725029763962544e-05,3.537298615396437e-05
2.209999999999975,1.761375965457241e-05,1.77591345571603e-05,2.725029256138103e-05,3.53728942117327e-05
2.214999999999975,1.761512887666189e-05,1.775767368549919e-05,2.725028797066802e-05,3.537280256216108e-05
2.219999999999975,1.761621781931299e-05,1.775649306834543e-05,2.725028408741189e-05,3.537271088765842e-05
2.224999999999975,1.761714702452333e-05,1.775547203936397e-05,2.725028096118421e-05,3.53726190638873e-05
2.229999999999975,1.761799808775625e-05,1.775452888582909e-05,2.725027849155397e-05,3.537252697358534e-05
2.234999999999975,1.761879535245323e-05,1.775363934246932e-05,2.725027648913485e-05,3.537243469492255e-05
2.239999999999974,1.761952499349598e-05,1.775281748281389e-05,2.725027475297188e-05,3.537234247630987e-05
2.244999999999974,1.762016956367882e-05,1.775208080031971e-05,2.725027313848415e-05,3.537225036399853e-05
2.249999999999974,1.762071394738294e-05,1.775144435012117e-05,2.725027158826683e-05,3.537215829750411e-05
2.254999999999974,1.762114057504065e-05,1.775092568945673e-05,2.725027011360595e-05,3.537206626449738e-05
2.259999999999974,1.762142645840811e-05,1.775054774108228e-05,2.725026874744112e-05,3.537197419949039e-05
2.264999999999974,1.762153691733907e-05,1.77503452182678e-05,2.725026750556521e-05,3.537188213560687e-05
2.269999999999974,1.76214403268564e-05,1.775034995510938e-05,2.725026637742455e-05,3.537179028196577e-05
2.274999999999974,1.762114168226176e-05,1.775055708605928e-05,2.72502653406682e-05,3.537169876832105e-05
2.279999999999974,1.762069728663672e-05,1.775091024784257e-05,2.725026437758643e-05,3.537160753447929e-05
2.284999999999973,1.762019596980587e-05,1.775132037991329e-05,2.725026347732452e-05,3.537151634971916e-05
2.289999999999973,1.761971104400155e-05,1.775171384440905e-05,2.725026262710961e-05,3.537142488841059e-05
2.294999999999973,1.761924858923976e-05,1.775208444341212e-05,2.72502618072891e-05,3.537133303265188e-05
2.299999999999973,1.761874164297698e-05,1.775249938376734e-05,2.725026099864613e-05,3.537124102674431e-05
2.304999999999973,1.761810060683163e-05,1.77530486274097e-05,2.725026019671491e-05,3.537114923424132e-05
2.309999999999973,1.761727495807383e-05,1.775378290464447e-05,2.725025942048074e-05,3.53710578627183e-05
2.314999999999973,1.761628223152818e-05,1.77546846270306e-05,2.725025870715209e-05,3.537096685855879e-05
2.319999999999973,1.761519070796224e-05,1.775568527180905e-05,2.72502580966881e-05,3.53708759797713e-05
2.324999999999973,1.761407672840704e-05,1.775670830648552e-05,2.72502576178391e-05,3.537078503489256e-05
2.329999999999973,1.76129982674325e-05,1.775769578655997e-05,2.725025728395644e-05,3.537069405399248e-05
2.334999999999972,1.761200680811969e-05,1.775859642241301e-05,2.725025709802764e-05,3.53706032305327e-05
2.339999999999972,1.761118183928235e-05,1.775933089615712e-05,2.725025706141055e-05,3.537051273543947e-05
2.344999999999972,1.761065565536802e-05,1.775976693065928e-05,2.725025718030102e-05,3.53704225860273e-05
2.349999999999972,1.761061229321711e-05,1.775972041261312e-05,2.725025746580306e-05,3.537033270583023e-05
2.354999999999972,1.76112773405087e-05,1.775896576870818e-05,2.725025792789729e-05,3.537024310921688e-05
2.359999999999972,1.761293033098682e-05,1.775722369029561e-05,2.72502585687481e-05,3.537015402128243e-05
2.364999999999972,1.76159549858055e-05,1.775411083879125e-05,2.725025938100532e-05,3.537006582459674e-05
2.369999999999972,1.762090955039687e-05,1.774906928064281e-05,2.725026035120282e-05,3.536997883103968e-05
2.374999999999972,1.762857238092355e-05,1.774132063948994e-05,2.72502614645361e-05,3.536989302041349e-05
2.379999999999971,1.763991971367529e-05,1.772988821506596e-05,2.725026270954708e-05,3.536980792874125e-05
2.384999999999971,1.765602178425991e-05,1.77137009347632e-05,2.725026408336714e-05,3.536972271902311e-05
2.389999999999971,1.767787514615667e-05,1.769176121739547e-05,2.725026559443158e-05,3.536963636355214e-05
2.394999999999971,1.770620672959821e-05,1.766334111015831e-05,2.725026725513939e-05,3.536954783975652e-05
2.399999999999971,1.774128322748027e-05,1.762817300808655e-05,2.725026906162339e-05,3.536945623556682e-05
2.404999999999971,1.778274258654965e-05,1.758661819213717e-05,2.725027097099698e-05,3.536936077868682e-05
2.409999999999971,1.782945703966191e-05,1.75398039140596e-05,2.725027289473094e-05,3.53692609537215e-05
2.414999999999971,1.787945755439369e-05,1.748969924661409e-05,2.725027471832799e-05,3.536915680100779e-05
2.419999999999971,1.792997724429499e-05,1.743907200243488e-05,2.725027633759228e-05,3.536904924672987e-05
2.424999999999971,1.797766643107914e-05,1.739127376616556e-05,2.725027768848184e-05,3.53689401972447e-05
2.42999999999997,1.801898160920258e-05,1.734985062585281e-05,2.725027875260394e-05,3.536883223505539e-05
2.43499999999997,1.805067641889444e-05,1.731805152544793e-05,2.725027953860313e-05,3.536872794434237e-05
2.43999999999997,1.807026150285776e-05,1.729836759764282e-05,2.725028005589366e-05,3.536862910050058e-05
2.44499999999997,1.807628944061892e-05,1.729224666659797e-05,2.725028029957265e-05,3.536853610721689e-05
2.44999999999997,1.806838032264517e-05,1.730006767742078e-05,2.725028025402424e-05,3.536844800006595e-05
2.45499999999997,1.804701178971746e-05,1.732135126174734e-05,2.72502799074421e-05,3.53683630514648e-05
2.45999999999997,1.801319986351736e-05,1.735507982909993e-05,2.725027926208702e-05,3.536827969261728e-05
2.46499999999997,1.796823899952837e-05,1.739995829328397e-05,2.725027833007593e-05,3.536819729281234e-05
2.46999999999997,1.791362755734622e-05,1.74544888417735e-05,2.725027711696711e-05,3.536811639911972e-05
2.474999999999969,1.785119822134156e-05,1.751684008683938e-05,2.725027560600962e-05,3.536803830818095e-05
2.479999999999969,1.778335437414505e-05,1.758460978845609e-05,2.725027375814109e-05,3.536796416260114e-05
2.484999999999969,1.771323990468116e-05,1.765465408701106e-05,2.725027153574781e-05,3.536789399169223e-05
2.489999999999969,1.764467807476479e-05,1.772314810214294e-05,2.725026894414726e-05,3.536782617690773e-05
2.494999999999969,1.75818083041408e-05,1.778594937170053e-05,2.725026606941556e-05,3.536775767584133e-05
2.499999999999969,1.752849171662339e-05,1.783919326221049e-05,2.725026308546469e-05,3.536768497883388e-05
2.504999999999969,1.74876764079814e-05,1.787992893970547e-05,2.725026021678056e-05,3.536760534768687e-05
2.509999999999969,1.746094187175862e-05,1.790657583331859e-05,2.725025767024683e-05,3.536751770507721e-05
2.514999999999969,1.74483612994009e-05,1.79190614707791e-05,2.725025557032601e-05,3.536742277018e-05
2.519999999999968,1.744868140960653e-05,1.791864108108692e-05,2.725025393188587e-05,3.536732249069345e-05
2.524999999999968,1.74597030582925e-05,1.790751612764738e-05,2.725025268570877e-05,3.536721918593988e-05
2.529999999999968,1.747871038161213e-05,1.788840452686322e-05,2.725025174347224e-05,3.536711490847536e-05
2.534999999999968,1.750284804417793e-05,1.786416327389911e-05,2.725025106411854e-05,3.536701131807704e-05
2.539999999999968,1.752943573293959e-05,1.783747418069048e-05,2.725025067833197e-05,3.536690991363007e-05
2.544999999999968,1.755625437722119e-05,1.781055771536336e-05,2.725025065353822e-05,3.536681209258455e-05
2.549999999999968,1.758178943468713e-05,1.778492919289781e-05,2.725025102554273e-05,3.536671862758494e-05
2.554999999999968,1.760531817775103e-05,1.776131063530777e-05,2.725025174939015e-05,3.536662881305879e-05
2.559999999999968,1.76267049507864e-05,1.773983524899445e-05,2.725025270683835e-05,3.536654019978084e-05
2.564999999999968,1.764591397042584e-05,1.77205357661875e-05,2.725025376547222e-05,3.536644973661334e-05
2.569999999999967,1.766250093084883e-05,1.770385507056824e-05,2.725025485168396e-05,3.536635600141707e-05
2.574999999999967,1.767547846710435e-05,1.769078236443893e-05,2.725025599712046e-05,3.536626083154328e-05
2.579999999999967,1.768376195529773e-05,1.768240659235827e-05,2.725025733662926e-05,3.536616854765599e-05
2.584999999999967,1.768695075624273e-05,1.767913201789205e-05,2.725025905576895e-05,3.536608277413478e-05
2.589999999999967,1.768585051596005e-05,1.7680152764127e-05,2.725026130122484e-05,3.536600328008705e-05
2.594999999999967,1.768226780903124e-05,1.76836579816983e-05,2.725026408396079e-05,3.536592579072954e-05
2.599999999999967,1.767818140168967e-05,1.768766383057915e-05,2.725026722113577e-05,3.536584523226882e-05
2.604999999999967,1.767491403301091e-05,1.769084546275232e-05,2.725027035927949e-05,3.536575949576323e-05
2.609999999999967,1.767288328283212e-05,1.769278694423059e-05,2.72502730814608e-05,3.53656702270627e-05
2.614999999999966,1.767194742772883e-05,1.769363288400191e-05,2.72502750421525e-05,3.536558031173073e-05
2.619999999999966,1.767187565569622e-05,1.769361545779612e-05,2.725027604130444e-05,3.536549111349235e-05
2.624999999999966,1.767253432384339e-05,1.769286788314432e-05,2.725027597962873e-05,3.536540220698771e-05
2.629999999999966,1.7673810628387e-05,1.769150235841875e-05,2.725027472301618e-05,3.536531298680575e-05
2.634999999999966,1.767553416399047e-05,1.768968940127513e-05,2.725027199190641e-05,3.536522356526561e-05
2.639999999999966,1.76774970425816e-05,1.768763708033477e-05,2.725026740608478e-05,3.536513412291637e-05
2.644999999999966,1.767946752797203e-05,1.768557693471179e-05,2.725026071353359e-05,3.536504446268382e-05
2.649999999999966,1.768117931268921e-05,1.76837756282193e-05,2.725025206318617e-05,3.53649549409085e-05
2.654999999999966,1.768245495561588e-05,1.76824121300118e-05,2.725024208599522e-05,3.536486708562767e-05
2.659999999999966,1.76834728219469e-05,1.768130908101117e-05,2.725023164723431e-05,3.536478190295807e-05
2.664999999999965,1.76848285970496e-05,1.767986889323336e-05,2.725022138916572e-05,3.536469749028295e-05
2.669999999999965,1.768708868211665e-05,1.767752121367046e-05,2.725021139649795e-05,3.536460989578712e-05
2.674999999999965,1.769015321417508e-05,1.767436434867142e-05,2.725020128627875e-05,3.536451756284651e-05
2.679999999999965,1.769318496849108e-05,1.767123914224762e-05,2.725019073436102e-05,3.53644241107387e-05
2.684999999999965,1.769535808749697e-05,1.766897690596098e-05,2.725018010354594e-05,3.536433499345795e-05
2.689999999999965,1.76966830217453e-05,1.766756823580207e-05,2.725017069773328e-05,3.536425125754738e-05
2.694999999999965,1.769795995128769e-05,1.766620825089429e-05,2.72501643560021e-05,3.536416820218198e-05
2.699999999999965,1.769990497742078e-05,1.76641760006441e-05,2.725016251474275e-05,3.536408097806488e-05
2.704999999999965,1.770247475964646e-05,1.766151530062473e-05,2.725016523935799e-05,3.536399006027119e-05
2.709999999999964,1.770510710316871e-05,1.765879265861419e-05,2.725017080186e-05,3.536389976178291e-05
2.714999999999964,1.770743014570331e-05,1.765638228406694e-05,2.725017608071027e-05,3.536381242977025e-05
2.719999999999964,1.770953102381687e-05,1.765419525647462e-05,2.725017757527825e-05,3.536372628029149e-05
2.724999999999964,1.77116167432636e-05,1.76520221349833e-05,2.725017250137715e-05,3.53636388782469e-05
2.729999999999964,1.771368780403282e-05,1.76498626730387e-05,2.725015948804613e-05,3.536355047707153e-05
2.734999999999964,1.771564425098277e-05,1.764781858140803e-05,2.725013874152216e-05,3.53634628323908e-05
2.739999999999964,1.771753836367411e-05,1.764583782147808e-05,2.725011186345251e-05,3.536337618515219e-05
2.744999999999964,1.771954289514513e-05,1.764374610038431e-05,2.725008155018001e-05,3.536328899552945e-05
2.749999999999964,1.772169202845955e-05,1.764150825359077e-05,2.725005119869723e-05,3.536320028205031e-05
2.754999999999963,1.772378077591556e-05,1.763933025930035e-05,2.725002428508928e-05,3.536311103521591e-05
2.759999999999963,1.772557839010094e-05,1.763744468958011e-05,2.72500034887524e-05,3.536302307968105e-05
2.764999999999963,1.772710969193163e-05,1.763582726239798e-05,2.724998984392224e-05,3.536293695432961e-05
2.769999999999963,1.772866600882957e-05,1.76341850979518e-05,2.724998241051451e-05,3.536285110678137e-05
2.774999999999963,1.773049106506315e-05,1.763227235737076e-05,2.724997881718239e-05,3.536276342243391e-05
2.779999999999963,1.773247425289835e-05,1.763019960267232e-05,2.724997656253599e-05,3.536267385557067e-05
2.784999999999963,1.773425335609822e-05,1.762833160383605e-05,2.724997445473139e-05,3.536258495993427e-05
2.789999999999963,1.773566688542668e-05,1.762683189334596e-05,2.724997337974201e-05,3.536249877877264e-05
2.794999999999963,1.773697800126274e-05,1.762543576772182e-05,2.724997589305259e-05,3.536241376898456e-05
2.799999999999963,1.77385131540484e-05,1.762381346553293e-05,2.724998478813398e-05,3.536232661958133e-05
2.804999999999962,1.774017905806496e-05,1.76220579362294e-05,2.72500014076735e-05,3.536223699429437e-05
2.809999999999962,1.77415485626546e-05,1.762059949285041e-05,2.725002462956627e-05,3.536214805550501e-05
2.814999999999962,1.774238102324478e-05,1.761968062119952e-05,2.725005106791133e-05,3.53620616444443e-05
2.819999999999962,1.774278804915482e-05,1.761918755776154e-05,2.725007634095064e-05,3.536197560691636e-05
2.824999999999962,1.774282951449315e-05,1.76190579624835e-05,2.725009671184571e-05,3.536188747697665e-05
2.829999999999962,1.774221932677474e-05,1.761957905715988e-05,2.725011031067784e-05,3.536179838393462e-05
2.834999999999962,1.774059297178509e-05,1.762111796173524e-05,2.72501174863886e-05,3.536171093352034e-05
2.839999999999962,1.773786609427546e-05,1.762375893571935e-05,2.725012034257671e-05,3.536162502999482e-05
2.844999999999962,1.773413625570126e-05,1.762740231324627e-05,2.725012186230392e-05,3.536153856894754e-05
2.849999999999961,1.772937886821172e-05,1.763207227596527e-05,2.725012506601824e-05,3.536145114417699e-05
2.854999999999961,1.772345595003283e-05,1.763790834203247e-05,2.725013244442206e-05,3.536136429206531e-05
2.859999999999961,1.771635261232183e-05,1.764492603464778e-05,2.72501456705772e-05,3.536127864696961e-05
2.864999999999961,1.770823085455127e-05,1.765296251611283e-05,2.725016548757556e-05,3.53611933706641e-05
2.869999999999961,1.769930364430318e-05,1.766180444586321e-05,2.725019170228185e-05,3.536110809016639e-05
2.874999999999961,1.768980025814248e-05,1.767122292470235e-05,2.725022328881917e-05,3.536102318284483e-05
2.879999999999961,1.768000021868046e-05,1.768093814972979e-05,2.725025861840462e-05,3.536093836841025e-05
2.884999999999961,1.767016252706e-05,1.769069046806201e-05,2.725029577413434e-05,3.536085299512202e-05
2.889999999999961,1.766045571116001e-05,1.770031175772748e-05,2.725033285125837e-05,3.53607674688875e-05
2.89499999999996,1.765105119589448e-05,1.770963139327007e-05,2.72503681583805e-05,3.536068258916454e-05
2.89999999999996,1.764220880973441e-05,1.771838900873338e-05,2.725040031736534e-05,3.53605978184678e-05
2.90499999999996,1.76341494766399e-05,1.772636250651477e-05,2.72504283271025e-05,3.536051198315467e-05
2.90999999999996,1.762690369685851e-05,1.773352162080624e-05,2.725045163789525e-05,3.536042531766475e-05
2.91499999999996,1.762039779130065e-05,1.773994125948965e-05,2.725047020305399e-05,3.536033905079031e-05
2.91999999999996,1.761462716437257e-05,1.774562611946295e-05,2.725048442921125e-05,3.536025328383553e-05
2.92499999999996,1.760962831487872e-05,1.775053873227011e-05,2.725049499824171e-05,3.536016704714883e-05
2.92999999999996,1.760534440994847e-05,1.775473587419662e-05,2.725050263608812e-05,3.536008028414508e-05
2.93499999999996,1.760166188282916e-05,1.775833210689859e-05,2.725050795483047e-05,3.535999398972775e-05
2.93999999999996,1.759855244466259e-05,1.77613558514762e-05,2.725051143934469e-05,3.535990829613879e-05
2.944999999999959,1.759604477784772e-05,1.776377739137444e-05,2.725051353199507e-05,3.535982216922216e-05
2.949999999999959,1.759407108059535e-05,1.776566428437636e-05,2.725051468834233e-05,3.535973536497171e-05
2.954999999999959,1.75924836728824e-05,1.776716535078106e-05,2.725051530532368e-05,3.535964902366345e-05
2.959999999999959,1.759123788832078e-05,1.776832584461822e-05,2.72505155404301e-05,3.5359563732939e-05
2.964999999999959,1.759043327842984e-05,1.776904529086856e-05,2.725051515007926e-05,3.535947856929841e-05
2.969999999999959,1.759015597219537e-05,1.776923681645859e-05,2.725051348770568e-05,3.535939278865395e-05
2.974999999999959,1.759040242886132e-05,1.776890452440572e-05,2.725050970645362e-05,3.535930695326704e-05
2.979999999999959,1.759117895161318e-05,1.776804262826739e-05,2.72505030783222e-05,3.535922157988057e-05
2.984999999999959,1.759254962932787e-05,1.776658650219651e-05,2.725049326925111e-05,3.535913613152438e-05
2.989999999999958,1.759454490336754e-05,1.776450522766666e-05,2.725048044946953e-05,3.53590501310342e-05
2.994999999999958,1.759711297664414e-05,1.776185094337877e-05,2.725046523097406e-05,3.535896392002291e-05
2.999999999999958,1.760017429585967e-05,1.775870342642283e-05,2.725044851343151e-05,3.53588777222825e-05
3.004999999999958,1.760363514714941e-05,1.775515605545159e-05,2.725043132548616e-05,3.5358791202601e-05
3.009999999999958,1.760733937932682e-05,1.77513649323649e-05,2.725041469434439e-05,3.535870431169172e-05
3.014999999999958,1.761108141786125e-05,1.774753610652445e-05,2.725039952839028e-05,3.535861752438569e-05
3.019999999999958,1.761468199025222e-05,1.77438491431941e-05,2.725038649273168e-05,3.535853113344632e-05
3.024999999999958,1.761802443110468e-05,1.774042061975106e-05,2.725037588719256e-05,3.535844505085574e-05
3.029999999999958,1.762103909930463e-05,1.773732007323883e-05,2.725036757104672e-05,3.535835917254346e-05
3.034999999999958,1.762368611154965e-05,1.773458734736948e-05,2.725036098964262e-05,3.535827345891913e-05
3.039999999999957,1.762594516099966e-05,1.773224268815609e-05,2.725035532762408e-05,3.535818784915574e-05
3.044999999999957,1.762780440735493e-05,1.773029789176241e-05,2.72503497512986e-05,3.535810229911735e-05
3.049999999999957,1.76292533043312e-05,1.772876349336523e-05,2.725034364958962e-05,3.535801679769644e-05
3.054999999999957,1.763028326867126e-05,1.772764812910961e-05,2.725033678087905e-05,3.535793139778088e-05
3.059999999999957,1.763090063520387e-05,1.772694556114315e-05,2.725032928242255e-05,3.535784619634702e-05
3.064999999999957,1.763113790710154e-05,1.772662321718023e-05,2.725032156177334e-05,3.535776112428177e-05
3.069999999999957,1.76310356596918e-05,1.772664033708004e-05,2.725031412927157e-05,3.535767599677183e-05
3.074999999999957,1.763062175235061e-05,1.772696915894505e-05,2.725030743703811e-05,3.535759091129566e-05
3.079999999999957,1.762993843184391e-05,1.772756772273112e-05,2.725030177196851e-05,3.535750615457503e-05
3.084999999999956,1.762907928232439e-05,1.772834238717941e-05,2.725029722125074e-05,3.53574216695038e-05
3.089999999999956,1.76281669421492e-05,1.772917018812599e-05,2.72502937006108e-05,3.535733713027519e-05
3.094999999999956,1.762730289801467e-05,1.772994951530458e-05,2.725029101740683e-05,3.535725241331924e-05
3.099999999999956,1.762654877760027e-05,1.773061874662904e-05,2.725028893840991e-05,3.535716752422932e-05
3.104999999999956,1.762592173404986e-05,1.773116066670268e-05,2.725028724268622e-05,3.535708240075254e-05
3.109999999999956,1.762539114621503e-05,1.77316060113787e-05,2.72502857536577e-05,3.535699715759373e-05
3.114999999999956,1.762490955867061e-05,1.773200253471689e-05,2.725028435357621e-05,3.53569120933875e-05
3.119999999999956,1.762445927920851e-05,1.773236802470164e-05,2.725028298655019e-05,3.535682730391015e-05
3.124999999999956,1.762406460889849e-05,1.773267811761173e-05,2.725028165390548e-05,3.535674272651022e-05
3.129999999999955,1.762378950153919e-05,1.773286894267282e-05,2.725028040162454e-05,3.535665844421201e-05
3.134999999999955,1.762375329581123e-05,1.773282123843018e-05,2.72502792990453e-05,3.535657453424142e-05
3.139999999999955,1.76241371655098e-05,1.773235374260813e-05,2.725027841227022e-05,3.535649090811794e-05
3.144999999999955,1.76251734100827e-05,1.77312341669777e-05,2.725027778087793e-05,3.535640757706039e-05
3.149999999999955,1.762715561243086e-05,1.772916909770986e-05,2.725027740726679e-05,3.535632471014072e-05
3.154999999999955,1.763046321240203e-05,1.772577912519241e-05,2.72502772623655e-05,3.535624233759444e-05
3.159999999999955,1.763555979684294e-05,1.772060052893063e-05,2.725027730164035e-05,3.535616032577358e-05
3.164999999999955,1.764296989544326e-05,1.771310867329862e-05,2.72502774790864e-05,3.535607856874189e-05
3.169999999999955,1.76532586341893e-05,1.770273833840671e-05,2.725027775120445e-05,3.535599697259602e-05
3.174999999999955,1.76670098439766e-05,1.768890553164855e-05,2.725027807425409e-05,3.535591537562515e-05
3.179999999999954,1.768479113920887e-05,1.767104237324217e-05,2.725027840463386e-05,3.535583351245105e-05
3.184999999999954,1.770709251695534e-05,1.764865834471706e-05,2.725027870755669e-05,3.53557508616724e-05
3.189999999999954,1.773421292514434e-05,1.762145365167535e-05,2.72502789682415e-05,3.535566657681969e-05
3.194999999999954,1.776609693808559e-05,1.758948280766126e-05,2.725027919393857e-05,3.535557974574685e-05
3.199999999999954,1.780217300588558e-05,1.755331672745561e-05,2.725027940066014e-05,3.535548973334119e-05
3.204999999999954,1.784124968876818e-05,1.751414666325592e-05,2.725027959139413e-05,3.535539635202411e-05
3.209999999999954,1.788149971344561e-05,1.747380022652069e-05,2.72502797414849e-05,3.535529993996631e-05
3.214999999999954,1.792054584057723e-05,1.743465554960663e-05,2.725027980297944e-05,3.535520139018386e-05
3.219999999999954,1.795564854419895e-05,1.739945351162966e-05,2.725027972506867e-05,3.535510205582861e-05
3.224999999999953,1.798397513573973e-05,1.737102845319447e-05,2.725027947474834e-05,3.535500358893419e-05
3.229999999999953,1.800291974729829e-05,1.735198801242681e-05,2.725027904249683e-05,3.53549077597251e-05
3.234999999999953,1.801043390477587e-05,1.734438224318998e-05,2.725027843193282e-05,3.535481614796585e-05
3.239999999999953,1.800530462045437e-05,1.734942512145761e-05,2.725027764668173e-05,3.535472974191199e-05
3.244999999999953,1.79873100485216e-05,1.736733862565279e-05,2.725027668808275e-05,3.535464867417439e-05
3.249999999999953,1.795721155341836e-05,1.739736063568291e-05,2.725027556435479e-05,3.535457218910126e-05
3.254999999999953,1.791658405704019e-05,1.743791478482453e-05,2.725027429880794e-05,3.535449884186472e-05
3.259999999999953,1.786753400840885e-05,1.748689297127197e-05,2.725027292487393e-05,3.535442697968083e-05
3.264999999999953,1.781240275114267e-05,1.754195262108737e-05,2.725027146877176e-05,3.535435537223004e-05
3.269999999999953,1.775356639235512e-05,1.76007172515481e-05,2.725026993349205e-05,3.535428364390322e-05
3.274999999999952,1.76933954501223e-05,1.766081679090206e-05,2.72502682978241e-05,3.535421224102436e-05
3.279999999999952,1.763434773214875e-05,1.771979415051841e-05,2.725026653126623e-05,3.535414188266716e-05
3.284999999999952,1.757907938446105e-05,1.77749933462458e-05,2.725026461180874e-05,3.535407273070685e-05
3.289999999999952,1.753042611304548e-05,1.782357765607444e-05,2.725026253254121e-05,3.535400376911992e-05
3.294999999999952,1.7491161835943e-05,1.786277095550884e-05,2.725026029644253e-05,3.535393279145183e-05
3.299999999999952,1.746355874944661e-05,1.789029831280944e-05,2.725025791223138e-05,3.535385706225605e-05
3.304999999999952,1.744889083028891e-05,1.790488357848311e-05,2.725025540220821e-05,3.535377440877202e-05
3.309999999999952,1.744708417491995e-05,1.790660005999825e-05,2.725025281762375e-05,3.535368423491819e-05
3.314999999999952,1.745668089046139e-05,1.789690701923628e-05,2.725025024539926e-05,3.535358790969768e-05
3.319999999999951,1.747515684669919e-05,1.787833146312366e-05,2.72502477948217e-05,3.535348830982285e-05
3.324999999999951,1.749948311208197e-05,1.785390562929047e-05,2.725024556984347e-05,3.535338874137244e-05
3.329999999999951,1.752672418721033e-05,1.782656758363153e-05,2.725024364535908e-05,3.535329177084186e-05
3.334999999999951,1.755447148308447e-05,1.779872706017324e-05,2.72502420626143e-05,3.535319854325771e-05
3.339999999999951,1.758101341617589e-05,1.777209546091201e-05,2.725024084332454e-05,3.535310887708791e-05
3.344999999999951,1.760528169351093e-05,1.774774024664138e-05,2.725024000859545e-05,3.53530219401523e-05
3.349999999999951,1.762670047959543e-05,1.772623646857713e-05,2.725023958812477e-05,3.535293694817257e-05
3.354999999999951,1.764504951965577e-05,1.770780385815439e-05,2.72502396161495e-05,3.535285337781016e-05
3.359999999999951,1.766036196308737e-05,1.769240872332497e-05,2.725024012224569e-05,3.535277068641234e-05
3.36499999999995,1.767280722505666e-05,1.767988082870271e-05,2.725024112729032e-05,3.535268805375936e-05
3.36999999999995,1.768253391771378e-05,1.767007073196598e-05,2.725024264684081e-05,3.535260464967975e-05
3.37499999999995,1.768954229639007e-05,1.766297805660619e-05,2.725024469482401e-05,3.535252035299626e-05
3.37999999999995,1.769371141277813e-05,1.765872483313549e-05,2.725024727948843e-05,3.535243624591362e-05
3.38499999999995,1.769503506526649e-05,1.765731912635184e-05,2.725025039224826e-05,3.535235419161833e-05
3.38999999999995,1.769394924677065e-05,1.765832625941273e-05,2.725025399878976e-05,3.535227550618337e-05
3.39499999999995,1.769150095950265e-05,1.766069865792678e-05,2.725025804065778e-05,3.535219961742942e-05
3.39999999999995,1.768915307453247e-05,1.766297078389182e-05,2.725026244594441e-05,3.535212385842429e-05
3.40499999999995,1.768825060496913e-05,1.766379422593245e-05,2.725026713999289e-05,3.535204483090158e-05
3.40999999999995,1.768943672149749e-05,1.766252384126016e-05,2.725027204888633e-05,3.535196056275765e-05
3.414999999999949,1.76923940521451e-05,1.76594778821555e-05,2.725027709661506e-05,3.535187193430059e-05
3.419999999999949,1.769610405767836e-05,1.765567818006671e-05,2.725028220216575e-05,3.535178223774507e-05
3.424999999999949,1.769947471654989e-05,1.765222033543823e-05,2.72502872804035e-05,3.535169505198811e-05
3.429999999999949,1.770192973216512e-05,1.76496821695872e-05,2.725029224462735e-05,3.535161190175231e-05
3.434999999999949,1.770358134563752e-05,1.764795009021493e-05,2.725029700618965e-05,3.535153143585244e-05
3.439999999999949,1.770491957502748e-05,1.764653120625475e-05,2.725030146974818e-05,3.535145078128224e-05
3.444999999999949,1.770631419080004e-05,1.764505379829435e-05,2.725030552760266e-05,3.535136798909439e-05
3.449999999999949,1.770774622404386e-05,1.764353727492126e-05,2.725030905800367e-05,3.535128349896512e-05
3.454999999999949,1.770895249207052e-05,1.764224687785224e-05,2.725031192943539e-05,3.535119936992276e-05
3.459999999999948,1.770978444292649e-05,1.764133265811223e-05,2.72503140089132e-05,3.535111710103872e-05
3.464999999999948,1.771040761699016e-05,1.764062858238437e-05,2.72503151714183e-05,3.535103619937452e-05
3.469999999999948,1.771115896194173e-05,1.763979585295838e-05,2.725031530959011e-05,3.535095481490011e-05
3.474999999999948,1.77122282090423e-05,1.76386434138723e-05,2.725031434331465e-05,3.535087162291461e-05
3.479999999999948,1.771348213923812e-05,1.763730486042495e-05,2.725031222615605e-05,3.535078699966307e-05
3.484999999999948,1.771458225490177e-05,1.763612025677161e-05,2.725030894487721e-05,3.535070251167338e-05
3.489999999999948,1.771526791205935e-05,1.763535160669496e-05,2.725030451266838e-05,3.535061951875431e-05
3.494999999999948,1.771556705166861e-05,1.763497122062122e-05,2.725029896058669e-05,3.535053827228982e-05
3.499999999999948,1.771580358240608e-05,1.763465439171029e-05,2.725029232923106e-05,3.535045797411638e-05
3.504999999999947,1.771642703640606e-05,1.763395026681002e-05,2.725028465878595e-05,3.535037730321607e-05
3.509999999999947,1.771776342712084e-05,1.76325315715197e-05,2.725027597794919e-05,3.535029499864054e-05
3.514999999999947,1.771980516087045e-05,1.763040541643209e-05,2.725026629838822e-05,3.535021057730254e-05
3.519999999999947,1.772217758326673e-05,1.762794743292041e-05,2.725025562169193e-05,3.535012501618714e-05
3.524999999999947,1.772437321497283e-05,1.762566730898745e-05,2.725024395634215e-05,3.535004052396028e-05
3.529999999999947,1.772614845805922e-05,1.762381041742982e-05,2.725023133131395e-05,3.534995887548904e-05
3.534999999999947,1.77277590808158e-05,1.762212043049216e-05,2.725021779277333e-05,3.534987951130796e-05
3.539999999999947,1.772976344033021e-05,1.762003620008232e-05,2.725020338446409e-05,3.534979964041253e-05
3.544999999999947,1.773251977447261e-05,1.761719709828151e-05,2.725018812941644e-05,3.534971687275412e-05
3.549999999999947,1.773586568586966e-05,1.761376611083139e-05,2.725017203437295e-05,3.534963179670105e-05
3.554999999999946,1.773932567041383e-05,1.761022171430225e-05,2.725015512466754e-05,3.534954738471608e-05
3.559999999999946,1.774262006722489e-05,1.760684554397465e-05,2.725013749792335e-05,3.534946561119954e-05
3.564999999999946,1.774589913837424e-05,1.760348610974865e-05,2.725011937335017e-05,3.534938524812289e-05
3.569999999999946,1.774945831906335e-05,1.759984526380153e-05,2.725010111262298e-05,3.534930358286488e-05
3.574999999999946,1.775332148686439e-05,1.759589836591981e-05,2.72500831960774e-05,3.53492198527842e-05
3.579999999999946,1.775720996344362e-05,1.759192598901277e-05,2.725006615471082e-05,3.534913595245638e-05
3.584999999999946,1.776088340334347e-05,1.758817025643817e-05,2.72500504807057e-05,3.534905365978165e-05
3.589999999999946,1.776436451121967e-05,1.758460780474072e-05,2.725003655137779e-05,3.534897231596039e-05
3.594999999999946,1.776777109356319e-05,1.758111896995318e-05,2.725002459123767e-05,3.534889006351637e-05
3.599999999999945,1.77710443734008e-05,1.757776224713009e-05,2.725001467440837e-05,3.534880662053089e-05
3.604999999999945,1.777397327536654e-05,1.757475024399334e-05,2.725000675528029e-05,3.534872351935988e-05
3.609999999999945,1.777644438617852e-05,1.757219723339789e-05,2.725000071365162e-05,3.534864161957641e-05
3.614999999999945,1.777851011083185e-05,1.757004959805809e-05,2.724999640304376e-05,3.534855970888993e-05
3.619999999999945,1.778015383416488e-05,1.756832245282424e-05,2.724999369365446e-05,3.534847628698912e-05
3.624999999999945,1.778110070005529e-05,1.756729119019067e-05,2.724999250609226e-05,3.534839189024596e-05
3.629999999999945,1.778097948419615e-05,1.756732908916216e-05,2.724999283653805e-05,3.534830857335831e-05
3.634999999999945,1.777965322484024e-05,1.756857407016033e-05,2.724999477105857e-05,3.534822729500057e-05
3.639999999999945,1.777730279659569e-05,1.757084400408927e-05,2.724999847619742e-05,3.534814680068496e-05
3.644999999999945,1.777417573841242e-05,1.757388960164067e-05,2.725000415179619e-05,3.534806534005308e-05
3.649999999999944,1.777033079695198e-05,1.757765199984673e-05,2.725001195407189e-05,3.534798279679871e-05
3.654999999999944,1.776567810584858e-05,1.758222250067683e-05,2.725002192436205e-05,3.534790060652542e-05
3.659999999999944,1.77602265744511e-05,1.758759326067178e-05,2.72500339605537e-05,3.534781983512288e-05
3.664999999999944,1.775421125075898e-05,1.759352861215003e-05,2.725004784266417e-05,3.534773986290901e-05
3.669999999999944,1.774794288562913e-05,1.759971626919996e-05,2.725006329771298e-05,3.534765915482909e-05
3.674999999999944,1.774156570866973e-05,1.760601142620196e-05,2.725008008056158e-05,3.534757713487168e-05
3.679999999999944,1.773502154616568e-05,1.761247336357321e-05,2.725009805092869e-05,3.534749490973889e-05
3.684999999999944,1.772826546311828e-05,1.761914840114377e-05,2.725011722673498e-05,3.534741386426205e-05
3.689999999999944,1.772145409477033e-05,1.762587970308035e-05,2.725013778921958e-05,3.534733379785068e-05
3.694999999999943,1.771484920482136e-05,1.763240390834621e-05,2.72501600216468e-05,3.534725311316756e-05
3.699999999999943,1.770855560489498e-05,1.763861538073031e-05,2.725018418678934e-05,3.53471709856253e-05
3.704999999999943,1.770245062612149e-05,1.764463789956265e-05,2.725021037423115e-05,3.534708852568414e-05
3.709999999999943,1.769640026782954e-05,1.765060687986279e-05,2.725023836410822e-05,3.534700714769233e-05
3.714999999999943,1.769044366079989e-05,1.765648282233965e-05,2.725026755828861e-05,3.534692648313954e-05
3.719999999999943,1.768468002568205e-05,1.766216499426772e-05,2.725029701952441e-05,3.534684501994978e-05
3.724999999999943,1.767904958227658e-05,1.766771292016978e-05,2.725032562655999e-05,3.534676250244636e-05
3.729999999999943,1.767336092019346e-05,1.767331942828206e-05,2.725035230559506e-05,3.534668034847552e-05
3.734999999999943,1.766753119081294e-05,1.76790683169823e-05,2.725037626267747e-05,3.534659950779524e-05
3.739999999999942,1.766168733163733e-05,1.768483188215821e-05,2.725039714147139e-05,3.534651921379554e-05
3.744999999999942,1.76560144488835e-05,1.769042395992899e-05,2.72504150624481e-05,3.534643840881249e-05
3.749999999999942,1.765061270027425e-05,1.769574456588127e-05,2.725043053882593e-05,3.534635726615553e-05
3.754999999999942,1.764554457995832e-05,1.770073190839274e-05,2.725044429691126e-05,3.534627648835105e-05
3.759999999999942,1.764092329401265e-05,1.770527270241824e-05,2.725045705250314e-05,3.534619599643089e-05
3.764999999999942,1.76368781651496e-05,1.770923709854441e-05,2.725046930655866e-05,3.534611526369401e-05
3.769999999999942,1.763348472963522e-05,1.77125495887848e-05,2.72504812168212e-05,3.534603431842001e-05
3.774999999999942,1.763078354348365e-05,1.771516993811537e-05,2.725049258070071e-05,3.534595348159902e-05
3.779999999999942,1.762881692565632e-05,1.771705563909258e-05,2.725050293312466e-05,3.53458725647489e-05
3.784999999999942,1.762758936131005e-05,1.771820183642584e-05,2.725051172470746e-05,3.534579119773589e-05
3.789999999999941,1.762702922817725e-05,1.771868035904508e-05,2.725051851329619e-05,3.534570958722234e-05
3.794999999999941,1.762703727719298e-05,1.771859086858538e-05,2.725052309650853e-05,3.534562814577836e-05
3.799999999999941,1.762753597866119e-05,1.771801073665154e-05,2.72505255408838e-05,3.534554671531273e-05
3.804999999999941,1.762843077464382e-05,1.771703416125892e-05,2.725052610723502e-05,3.534546493590274e-05
3.809999999999941,1.762956943034735e-05,1.771581360234727e-05,2.725052511077923e-05,3.534538303269463e-05
3.814999999999941,1.763079083169718e-05,1.771451061754237e-05,2.725052277913073e-05,3.534530144923955e-05
3.819999999999941,1.763197799634005e-05,1.771324205277872e-05,2.72505191727819e-05,3.534522004911877e-05
3.824999999999941,1.76330240947051e-05,1.771211439856349e-05,2.725051420269083e-05,3.53451384932686e-05
3.829999999999941,1.76338007992254e-05,1.771125627340065e-05,2.725050772971297e-05,3.534505707262605e-05
3.83499999999994,1.763422425245401e-05,1.771075205393676e-05,2.725049969155212e-05,3.534497630639077e-05
3.83999999999994,1.76343196359666e-05,1.771057634700143e-05,2.72504901956029e-05,3.534489598296803e-05
3.84499999999994,1.763416526945763e-05,1.771065018952347e-05,2.725047953713508e-05,3.53448154589811e-05
3.84999999999994,1.763380265124489e-05,1.771093204630875e-05,2.725046813581265e-05,3.534473469755363e-05
3.85499999999994,1.763324985711042e-05,1.771140430460437e-05,2.725045641598182e-05,3.534465416171479e-05
3.85999999999994,1.763256169630516e-05,1.771201215196504e-05,2.725044467881914e-05,3.53445738482702e-05
3.86499999999994,1.763180604263434e-05,1.771268725825765e-05,2.725043302121175e-05,3.534449330089199e-05
3.86999999999994,1.763099904645794e-05,1.771341347108398e-05,2.725042134190178e-05,3.534441251754193e-05
3.87499999999994,1.76301259904157e-05,1.771420600580123e-05,2.72504094395718e-05,3.534433199621693e-05
3.879999999999939,1.762921453703879e-05,1.771503729508068e-05,2.725039716249114e-05,3.534425183211947e-05
3.884999999999939,1.762832904427946e-05,1.771584250390319e-05,2.725038453975972e-05,3.534417154818265e-05
3.889999999999939,1.762749938252845e-05,1.771659156473579e-05,2.725037183043513e-05,3.534409094726424e-05
3.894999999999939,1.762671363845041e-05,1.771729678199874e-05,2.725035946615713e-05,3.534401042044915e-05
3.899999999999939,1.7625984226114e-05,1.771794598543322e-05,2.725034791222132e-05,3.534393021154722e-05
3.904999999999939,1.762536845842731e-05,1.771848155021548e-05,2.725033750675175e-05,3.534385000864279e-05
3.909999999999939,1.762491242909929e-05,1.771885709393335e-05,2.72503283444277e-05,3.534376952303264e-05
3.914999999999939,1.762461725465003e-05,1.771907169173739e-05,2.725032025020026e-05,3.534368894638741e-05
3.919999999999939,1.762447540347928e-05,1.771913318057056e-05,2.725031285014676e-05,3.534360858404984e-05
3.924999999999939,1.76245138249192e-05,1.771901467974568e-05,2.725030570875631e-05,3.534352850466488e-05
3.929999999999938,1.762480784469185e-05,1.771864094193774e-05,2.725029847985361e-05,3.534344878662959e-05
3.934999999999938,1.762550481624043e-05,1.771786485007962e-05,2.725029101713897e-05,3.534336966632005e-05
3.939999999999938,1.762686099186841e-05,1.771643020381583e-05,2.725028340716355e-05,3.534329119568424e-05
3.944999999999938,1.762923882417324e-05,1.771397429065796e-05,2.725027591847918e-05,3.53432131148312e-05
3.949999999999938,1.76330641633752e-05,1.771007106795696e-05,2.725026889475324e-05,3.534313523133216e-05
3.954999999999938,1.763880166870663e-05,1.770425591005013e-05,2.72502626388577e-05,3.534305757875676e-05
3.959999999999938,1.764695502474531e-05,1.769602505664695e-05,2.725025732981488e-05,3.534298008139227e-05
3.964999999999938,1.765803885800002e-05,1.76848635203277e-05,2.725025299273157e-05,3.534290237832772e-05
3.969999999999938,1.767250817424527e-05,1.767031587552239e-05,2.725024951848133e-05,3.534282404976766e-05
3.974999999999937,1.769068121227045e-05,1.765206353407658e-05,2.725024671496707e-05,3.534274474634703e-05
3.979999999999937,1.771266864608725e-05,1.762999542472122e-05,2.725024436757965e-05,3.534266407080847e-05
3.984999999999937,1.77382938608099e-05,1.760428770501825e-05,2.725024229030369e-05,3.534258156582816e-05
3.989999999999937,1.77670098681176e-05,1.757548700016769e-05,2.725024035699596e-05,3.534249686828529e-05
3.994999999999937,1.779783817930731e-05,1.754457162936601e-05,2.72502385108771e-05,3.534240980867332e-05
3.999999999999937,1.782934607748939e-05,1.751297437881182e-05,2.725023675629533e-05,3.534232045630121e-05
4.004999999999937,1.785967388127005e-05,1.748255533270794e-05,2.725023513901691e-05,3.534222921397799e-05
4.009999999999937,1.788663003848246e-05,1.745550687479622e-05,2.725023372115759e-05,3.534213691327868e-05
4.014999999999937,1.79078678846453e-05,1.743417693111843e-05,2.725023255702766e-05,3.534204481576374e-05
4.019999999999937,1.792113749054715e-05,1.742081695921233e-05,2.725023167685927e-05,3.534195444975947e-05
4.024999999999936,1.792457441713374e-05,1.741729286140676e-05,2.725023108350361e-05,3.53418672785405e-05
4.029999999999936,1.791696248349241e-05,1.742482187870474e-05,2.725023076117041e-05,3.534178436219715e-05
4.034999999999936,1.78979125125922e-05,1.744379364528782e-05,2.725023068912024e-05,3.534170615788003e-05
4.039999999999936,1.786792239020946e-05,1.747371003450167e-05,2.725023085263533e-05,3.534163242471112e-05
4.044999999999936,1.782830527658261e-05,1.751325699177453e-05,2.725023124864435e-05,3.534156226835714e-05
4.049999999999936,1.77810052205358e-05,1.756048920869703e-05,2.725023188785986e-05,3.534149442923283e-05
4.054999999999936,1.77283577146949e-05,1.761306992914735e-05,2.725023279489337e-05,3.534142764384225e-05
4.059999999999936,1.767285611397361e-05,1.766850473368299e-05,2.725023400508737e-05,3.53413608476566e-05
4.064999999999936,1.761696130973812e-05,1.77243320124552e-05,2.725023555676245e-05,3.534129332219332e-05
4.069999999999935,1.756298465161375e-05,1.777824019683581e-05,2.725023748045439e-05,3.534122484844956e-05
4.074999999999935,1.751306132387798e-05,1.782809427292559e-05,2.72502397885815e-05,3.534115559680358e-05
4.079999999999935,1.746917928394555e-05,1.787190641861873e-05,2.725024246825439e-05,3.534108570256428e-05
4.084999999999935,1.74331866975802e-05,1.790782818996125e-05,2.725024547870891e-05,3.534101488754145e-05
4.089999999999935,1.740671676345316e-05,1.793422556508845e-05,2.725024875462588e-05,3.53409423285416e-05
4.094999999999935,1.739101216206118e-05,1.794985458013244e-05,2.725025221590716e-05,3.534086674219361e-05
4.099999999999935,1.738667767029399e-05,1.795410910768192e-05,2.725025578192259e-05,3.534078677797591e-05
4.104999999999935,1.739344773792903e-05,1.794725394870362e-05,2.725025938521625e-05,3.534070168663265e-05
4.109999999999935,1.741008981069661e-05,1.793052204984904e-05,2.725026297839333e-05,3.534061186054565e-05
4.114999999999934,1.74345271757314e-05,1.790599175089345e-05,2.72502665302802e-05,3.534051892662485e-05
4.119999999999934,1.74641829307886e-05,1.787624247201163e-05,2.725027001287711e-05,3.534042540280024e-05
4.124999999999934,1.749646565368366e-05,1.784386832590484e-05,2.725027338569281e-05,3.53403339795885e-05
4.129999999999934,1.752925131900271e-05,1.781099527413267e-05,2.725027658524086e-05,3.534024659313537e-05
4.134999999999934,1.75611959734207e-05,1.777896777739923e-05,2.725027952507814e-05,3.534016375081992e-05
4.139999999999934,1.75917769520816e-05,1.774830753629684e-05,2.725028210749582e-05,3.534008448837844e-05
4.144999999999934,1.76210758565109e-05,1.771893104303889e-05,2.725028424256171e-05,3.53400068995498e-05
4.149999999999934,1.764941331901981e-05,1.769051562769257e-05,2.72502858654673e-05,3.533992894671238e-05
4.154999999999934,1.767698762904373e-05,1.766286160253466e-05,2.725028694273253e-05,3.533984923157839e-05
4.159999999999934,1.770364911194512e-05,1.763611828877406e-05,2.725028746382795e-05,3.533976740071918e-05
4.164999999999933,1.772886802227996e-05,1.761081603296925e-05,2.725028742421186e-05,3.533968405524921e-05
4.169999999999933,1.775186728347568e-05,1.758773304616312e-05,2.725028681160771e-05,3.533960032963881e-05
4.174999999999933,1.777183763281065e-05,1.756767974548624e-05,2.72502856049101e-05,3.53395173782969e-05
4.179999999999933,1.778814165185955e-05,1.755129431307095e-05,2.725028378650822e-05,3.533943596493049e-05
4.184999999999933,1.780043961848307e-05,1.753891671128418e-05,2.725028136045776e-05,3.533935632976726e-05
4.189999999999933,1.780872232733313e-05,1.753055599896475e-05,2.725027836521698e-05,3.533927832629788e-05
4.194999999999933,1.781327552697345e-05,1.752592603960147e-05,2.725027487257808e-05,3.533920156657492e-05
4.199999999999933,1.781459479177168e-05,1.752453059291463e-05,2.725027097274352e-05,3.533912538468631e-05
4.204999999999933,1.781324336237579e-05,1.752580541121816e-05,2.725026675420568e-05,3.533904877359395e-05
4.209999999999932,1.780965518372633e-05,1.752931544467665e-05,2.725026229004974e-05,3.533897062840299e-05
4.214999999999932,1.780394757405655e-05,1.75349428328644e-05,2.725025763834581e-05,3.533889040692095e-05
4.219999999999932,1.779587054324341e-05,1.754293829152807e-05,2.725025285622753e-05,3.533880883477148e-05
4.224999999999932,1.77849984942081e-05,1.755372946463022e-05,2.725024801914422e-05,3.533872795883832e-05
4.229999999999932,1.777113047736612e-05,1.756751967651088e-05,2.725024323271461e-05,3.533865015387699e-05
4.234999999999932,1.775468794949662e-05,1.758388860460181e-05,2.725023862827809e-05,3.533857655409843e-05
4.239999999999932,1.773683828894158e-05,1.760166776441129e-05,2.725023434321913e-05,3.533850605335287e-05
4.244999999999932,1.771921533303267e-05,1.761922042951496e-05,2.725023049658551e-05,3.533843576254762e-05
4.249999999999932,1.770337341843654e-05,1.763498931063014e-05,2.725022717265475e-05,3.533836272906668e-05
4.254999999999932,1.769029866453851e-05,1.764798703158642e-05,2.725022441918152e-05,3.533828569612493e-05
4.259999999999931,1.768025737296285e-05,1.765794823912228e-05,2.725022225751712e-05,3.533820561208513e-05
4.264999999999931,1.767301623578009e-05,1.766510835540747e-05,2.725022069512508e-05,3.533812459118757e-05
4.269999999999931,1.766821603492146e-05,1.766982820217346e-05,2.725021973165533e-05,3.533804423709492e-05
4.274999999999931,1.766561339956108e-05,1.767235125564695e-05,2.725021935660475e-05,3.533796465520803e-05
4.279999999999931,1.766505940014335e-05,1.767282542624105e-05,2.725021954380082e-05,3.533788482638441e-05
4.284999999999931,1.766631931137348e-05,1.767148457441376e-05,2.72502202497447e-05,3.533780388578724e-05
4.289999999999931,1.766896063784096e-05,1.766876150278455e-05,2.725022141862544e-05,3.533772214062551e-05
4.294999999999931,1.76724523844373e-05,1.766518854077851e-05,2.725022299085238e-05,3.533764092521581e-05
4.299999999999931,1.767640748880482e-05,1.766115393476503e-05,2.725022490944907e-05,3.533756142356985e-05
4.30499999999993,1.768075080299715e-05,1.765673272074481e-05,2.725022712081644e-05,3.533748352374196e-05
4.30999999999993,1.768564423866082e-05,1.765176154373975e-05,2.725022957016814e-05,3.533740578240056e-05
4.31499999999993,1.769121176440433e-05,1.764611484344744e-05,2.725023219453111e-05,3.533732660785177e-05
4.31999999999993,1.769729228696606e-05,1.763995334794947e-05,2.725023491698217e-05,3.533724563491553e-05
4.32499999999993,1.770343374971648e-05,1.76337302945684e-05,2.725023764522418e-05,3.533716404428488e-05
4.32999999999993,1.770913479644919e-05,1.762794875980858e-05,2.725024027575842e-05,3.533708355625777e-05
4.33499999999993,1.771413270272118e-05,1.762287235526445e-05,2.725024270234296e-05,3.533700505798563e-05
4.33999999999993,1.771851586682002e-05,1.761841219967015e-05,2.725024482488165e-05,3.533692806649017e-05
4.34499999999993,1.772260478270727e-05,1.761424653446587e-05,2.725024655366999e-05,3.533685131717314e-05
4.349999999999929,1.772672482391747e-05,1.761004892403679e-05,2.72502478051162e-05,3.533677374795426e-05
4.354999999999929,1.773103572806693e-05,1.760565931276029e-05,2.725024848893346e-05,3.533669504082722e-05
4.359999999999929,1.773549600139708e-05,1.760111954530793e-05,2.725024849248834e-05,3.533661554670501e-05
4.364999999999929,1.773993968163441e-05,1.759659624465481e-05,2.72502476720409e-05,3.533653592628922e-05
4.369999999999929,1.774419772803945e-05,1.759225903153572e-05,2.725024585846589e-05,3.533645675957517e-05
4.374999999999929,1.774819013162355e-05,1.758818805064866e-05,2.725024287633887e-05,3.533637818227222e-05
4.379999999999929,1.775192763479626e-05,1.758437210097376e-05,2.725023856678063e-05,3.533629973577002e-05
4.384999999999929,1.775541624288336e-05,1.75808044849723e-05,2.725023280379343e-05,3.533622072785566e-05
4.389999999999929,1.775854912049657e-05,1.75775918583847e-05,2.725022550093361e-05,3.533614097888127e-05
4.394999999999929,1.776111023228193e-05,1.757495096625255e-05,2.725021661375096e-05,3.533606119853448e-05
4.399999999999928,1.776291767608518e-05,1.757306468769808e-05,2.725020614682057e-05,3.533598236378327e-05
4.404999999999928,1.776396797875172e-05,1.757193658818856e-05,2.725019416965045e-05,3.533590456694028e-05
4.409999999999928,1.776440097583543e-05,1.757142569923905e-05,2.72501808357171e-05,3.533582667507448e-05
4.414999999999928,1.776428415421635e-05,1.757146330668131e-05,2.725016639140026e-05,3.533574746089766e-05
4.419999999999928,1.776344185344445e-05,1.757222523750763e-05,2.725015116443246e-05,3.533566709095208e-05
4.424999999999928,1.776154355437166e-05,1.757404358443517e-05,2.72501355333772e-05,3.533558713880683e-05
4.429999999999928,1.775838136611011e-05,1.757712750954098e-05,2.725011989060215e-05,3.533550887565109e-05
4.434999999999928,1.77540303447513e-05,1.758140145498288e-05,2.72501046129621e-05,3.533543179973418e-05
4.439999999999928,1.774870886535309e-05,1.758664542795217e-05,2.725009004678398e-05,3.533535429330526e-05
4.444999999999927,1.774251903451492e-05,1.759275665295355e-05,2.725007650256441e-05,3.533527568746847e-05
4.449999999999927,1.773539696820107e-05,1.759980014387624e-05,2.725006424629214e-05,3.533519711207731e-05
4.454999999999927,1.772733116594703e-05,1.760778882029302e-05,2.725005347422693e-05,3.533511998624005e-05
4.459999999999927,1.771855519669095e-05,1.761648891566525e-05,2.725004426869877e-05,3.53350441123562e-05
4.464999999999927,1.77094536758129e-05,1.762551422985043e-05,2.72500365498849e-05,3.533496790566334e-05
4.469999999999927,1.770029891906812e-05,1.763459151525019e-05,2.725003005303497e-05,3.533489043431832e-05
4.474999999999927,1.769115317159288e-05,1.764365934692614e-05,2.725002436213821e-05,3.533481251851902e-05
4.479999999999927,1.768204104935727e-05,1.765269444421684e-05,2.725001901434439e-05,3.533473549357411e-05
4.484999999999927,1.767314540023165e-05,1.766151406785173e-05,2.725001365741324e-05,3.533465946808338e-05
4.489999999999926,1.766478653822496e-05,1.766979693291695e-05,2.725000820827687e-05,3.533458347114191e-05
4.494999999999926,1.765727211007595e-05,1.767723496563159e-05,2.725000294338407e-05,3.533450707570755e-05
4.499999999999926,1.765087017803238e-05,1.768356082655681e-05,2.724999846545671e-05,3.533443100458919e-05
4.504999999999926,1.764593556318937e-05,1.768842026786257e-05,2.724999553725769e-05,3.533435583105194e-05
4.509999999999926,1.764295524968348e-05,1.769132550584757e-05,2.724999483467977e-05,3.533428075553105e-05
4.514999999999926,1.764237306562678e-05,1.769183129517294e-05,2.724999671924189e-05,3.533420436079972e-05
4.519999999999926,1.764437413099407e-05,1.768975222359509e-05,2.725000113566658e-05,3.533412635458916e-05
4.524999999999926,1.764888621580416e-05,1.768516161294554e-05,2.725000769448007e-05,3.533404782874971e-05
4.529999999999926,1.765576681036532e-05,1.767820282666778e-05,2.725001591917563e-05,3.53339696370331e-05
4.534999999999926,1.766489430196261e-05,1.766899683357216e-05,2.725002555622411e-05,3.533389113553477e-05
4.539999999999925,1.767602041544404e-05,1.765779060300684e-05,2.725003680289123e-05,3.533381101845087e-05
4.544999999999925,1.76885775422561e-05,1.764515157508005e-05,2.725005032892081e-05,3.533372911733615e-05
4.549999999999925,1.77017128442027e-05,1.763193395275616e-05,2.725006705133647e-05,3.533364679695886e-05
4.554999999999925,1.771454607859571e-05,1.761901943425179e-05,2.725008773229618e-05,3.533356551284751e-05
4.559999999999925,1.772638936519032e-05,1.760709607015053e-05,2.725011255808718e-05,3.533348543534086e-05
4.564999999999925,1.773674508171835e-05,1.759666068836159e-05,2.725014088017698e-05,3.533340577007994e-05
4.569999999999925,1.774518187357336e-05,1.758814426113005e-05,2.725017124194953e-05,3.533332613470341e-05
4.574999999999925,1.775130624968938e-05,1.758194087045597e-05,2.725020170025121e-05,3.533324712014535e-05
4.579999999999925,1.775487243016979e-05,1.757829695605473e-05,2.725023032973221e-05,3.533316938622452e-05
4.584999999999924,1.775585928053899e-05,1.757723332513313e-05,2.725025572457659e-05,3.533309260567212e-05
4.589999999999924,1.775437888826959e-05,1.757863689292689e-05,2.725027731957202e-05,3.533301578119648e-05
4.594999999999924,1.775052143613499e-05,1.758241719960464e-05,2.725029543474854e-05,3.533293863573963e-05
4.599999999999924,1.774436024169876e-05,1.758850197542899e-05,2.725031106224523e-05,3.533286221712775e-05
4.604999999999924,1.773615342877951e-05,1.759663429731542e-05,2.725032550604018e-05,3.533278772609492e-05
4.609999999999924,1.772650909133768e-05,1.760620586303914e-05,2.725034001731203e-05,3.533271495437682e-05
4.614999999999924,1.77162954615708e-05,1.761634692576442e-05,2.725035553614738e-05,3.533264238733522e-05
4.619999999999924,1.770637738281375e-05,1.7626191440571e-05,2.72503725804502e-05,3.533256882338475e-05
4.624999999999924,1.76974452591413e-05,1.763504902483177e-05,2.725039125583121e-05,3.533249428397307e-05
4.629999999999924,1.769002721261789e-05,1.76423918983998e-05,2.725041132717391e-05,3.533241911101768e-05
4.634999999999923,1.768451223033655e-05,1.764783061962509e-05,2.725043229983209e-05,3.533234284996163e-05
4.639999999999923,1.768104783904398e-05,1.765121685284434e-05,2.725045349009041e-05,3.533226469188831e-05
4.644999999999923,1.76794259890518e-05,1.765275870171253e-05,2.72504740955337e-05,3.533218469076433e-05
4.649999999999923,1.767912753028793e-05,1.765297624555895e-05,2.725049328662236e-05,3.533210377584688e-05
4.654999999999923,1.767947791391375e-05,1.765254467304346e-05,2.725051032500349e-05,3.533202258695721e-05
4.659999999999923,1.767973311586088e-05,1.765220790381962e-05,2.72505246834862e-05,3.53319410196805e-05
4.664999999999923,1.767906946285392e-05,1.765278963616609e-05,2.725053612103438e-05,3.533185909902002e-05
4.669999999999923,1.767662582690317e-05,1.765515180677814e-05,2.725054467404652e-05,3.533177763368131e-05
4.674999999999923,1.767166120280401e-05,1.766003636893958e-05,2.72505505627166e-05,3.533169757174359e-05
4.679999999999922,1.766369891105649e-05,1.76679201722341e-05,2.72505540563475e-05,3.533161908329059e-05
4.684999999999922,1.765253284306305e-05,1.767900881667289e-05,2.725055536471535e-05,3.533154165973594e-05
4.689999999999922,1.763813975874944e-05,1.769332511999632e-05,2.725055460761069e-05,3.533146487874576e-05
4.694999999999922,1.762062057476303e-05,1.771076822292239e-05,2.72505518680984e-05,3.533138879768542e-05
4.699999999999922,1.760022404384739e-05,1.773108979169884e-05,2.725054728367995e-05,3.533131383554623e-05
4.704999999999922,1.757742875148406e-05,1.775381175937703e-05,2.72505411040139e-05,3.533124051086108e-05
4.709999999999922,1.755302844145062e-05,1.777814059982954e-05,2.725053366091265e-05,3.533116904128016e-05
4.714999999999922,1.752814283835388e-05,1.780295609397131e-05,2.725052524827281e-05,3.533109893232519e-05
4.719999999999922,1.750410199860887e-05,1.78269271481657e-05,2.725051596860279e-05,3.533102914677457e-05
4.724999999999921,1.74822621663801e-05,1.784869670059152e-05,2.725050563509942e-05,3.533095886697162e-05
4.729999999999921,1.746387799486344e-05,1.786700988932213e-05,2.725049380305664e-05,3.533088788418557e-05
4.734999999999921,1.745006717954045e-05,1.788074897728505e-05,2.725047994635012e-05,3.53308161568255e-05
4.739999999999921,1.744178989199791e-05,1.788895352094204e-05,2.725046372137622e-05,3.533074341293995e-05
4.744999999999921,1.743980211557233e-05,1.789086734813916e-05,2.725044520877711e-05,3.533066946371149e-05
4.749999999999921,1.744463781849258e-05,1.788595666968912e-05,2.725042502017795e-05,3.53305944881817e-05
4.754999999999921,1.745663713937813e-05,1.787388142578701e-05,2.725040420769746e-05,3.533051856516514e-05
4.759999999999921,1.747593390104376e-05,1.785450729336506e-05,2.725038399599623e-05,3.533044119440882e-05
4.764999999999921,1.75023550274345e-05,1.782800669471294e-05,2.725036543254218e-05,3.533036172214744e-05
4.769999999999921,1.753532193215063e-05,1.779495811098293e-05,2.725034908816559e-05,3.533028004313356e-05
4.77499999999992,1.757384584636468e-05,1.775635062239769e-05,2.725033492186066e-05,3.533019646876238e-05
4.77999999999992,1.761657308733411e-05,1.771353802327328e-05,2.725032235880042e-05,3.533011111060738e-05
4.78499999999992,1.76617971531717e-05,1.766822675271619e-05,2.725031054549298e-05,3.533002390588789e-05
4.78999999999992,1.770746651654362e-05,1.762246868412151e-05,2.725029867738923e-05,3.532993520066513e-05
4.79499999999992,1.775127366571221e-05,1.757857220661467e-05,2.725028627251214e-05,3.532984587232688e-05
4.79999999999992,1.779082299900931e-05,1.753893387293624e-05,2.725027329797348e-05,3.532975687194554e-05
4.80499999999992,1.782380520107724e-05,1.750586379500515e-05,2.725026012489185e-05,3.532966899608239e-05
4.80999999999992,1.784815373308999e-05,1.748142934082159e-05,2.725024735588061e-05,3.532958307391159e-05
4.81499999999992,1.786220698413783e-05,1.746729298534292e-05,2.725023560851424e-05,3.532949996948075e-05
4.819999999999919,1.786486214903603e-05,1.746455813860415e-05,2.725022533744753e-05,3.532942028764018e-05
4.824999999999919,1.785567760520518e-05,1.747366670357296e-05,2.725021674629448e-05,3.532934430877814e-05
4.829999999999919,1.783492414732797e-05,1.749434805111955e-05,2.725020979671265e-05,3.532927219844752e-05
4.834999999999919,1.780361091843885e-05,1.752559303525162e-05,2.725020428562833e-05,3.532920395369047e-05
4.839999999999919,1.776346180537047e-05,1.756567723425844e-05,2.725019994486507e-05,3.53291390396289e-05
4.844999999999919,1.771678836290556e-05,1.76122879507873e-05,2.725019652334565e-05,3.532907631369287e-05
4.849999999999919,1.766626618511533e-05,1.766274824247398e-05,2.725019383226853e-05,3.532901442758931e-05
4.854999999999919,1.761468670451735e-05,1.771426549309395e-05,2.725019175453281e-05,3.53289521976113e-05
4.859999999999919,1.756473910892901e-05,1.776414954093862e-05,2.725019023118761e-05,3.532888864986763e-05
4.864999999999919,1.751883216710055e-05,1.780999087497289e-05,2.725018923830535e-05,3.532882304207344e-05
4.869999999999918,1.747896814148933e-05,1.784978688642288e-05,2.725018876314345e-05,3.532875502791221e-05
4.874999999999918,1.744669164296953e-05,1.788199300894213e-05,2.72501887842398e-05,3.532868465191166e-05
4.879999999999918,1.742309824949247e-05,1.790551378349214e-05,2.725018925833257e-05,3.532861203298462e-05
4.884999999999918,1.740884646906415e-05,1.791969062550114e-05,2.725019011646075e-05,3.532853709456529e-05
4.889999999999918,1.740413627387607e-05,1.79243233303914e-05,2.725019127024231e-05,3.532845960426747e-05
4.894999999999918,1.740866506417765e-05,1.791971426223137e-05,2.725019262620398e-05,3.532837932640903e-05
4.899999999999918,1.742158552853894e-05,1.790671057646638e-05,2.725019410224137e-05,3.532829610500532e-05
4.904999999999918,1.744148562244249e-05,1.788672440935355e-05,2.725019563862394e-05,3.532821003179604e-05
4.909999999999918,1.746643091383101e-05,1.786169086879359e-05,2.725019719863718e-05,3.532812178262459e-05
4.914999999999917,1.749412719027296e-05,1.783390563619681e-05,2.725019875990495e-05,3.532803282646977e-05
4.919999999999917,1.752222315175886e-05,1.780572203221639e-05,2.725020030268615e-05,3.532794518397526e-05
4.924999999999917,1.754869089927128e-05,1.777916988055454e-05,2.725020180240512e-05,3.532786077982582e-05
4.929999999999917,1.757215941718081e-05,1.775562130789425e-05,2.725020323020443e-05,3.532778072507507e-05
4.934999999999917,1.759207697763835e-05,1.773562791208848e-05,2.725020455993839e-05,3.532770488972684e-05
4.939999999999917,1.760864124793233e-05,1.77189907273829e-05,2.72502057761557e-05,3.532763197531522e-05
4.944999999999917,1.762252888617707e-05,1.770503116611751e-05,2.725020687724348e-05,3.532756005229458e-05
4.949999999999917,1.763453454451822e-05,1.769295277137909e-05,2.725020787118263e-05,3.532748731589731e-05
4.954999999999917,1.764525878816949e-05,1.768215396157282e-05,2.725020876615658e-05,3.532741274974231e-05
4.959999999999916,1.765495617536532e-05,1.767238023883085e-05,2.7250209561331e-05,3.532733641419617e-05
4.964999999999916,1.766357710330294e-05,1.766368209752152e-05,2.725021024267334e-05,3.532725920082446e-05
4.969999999999916,1.767094230136285e-05,1.765623990570317e-05,2.725021078586382e-05,3.532718220706601e-05
4.974999999999916,1.767693518002034e-05,1.765017098655091e-05,2.725021116516731e-05,3.532710616657124e-05
4.979999999999916,1.768161993084788e-05,1.764541132345167e-05,2.725021136460608e-05,3.532703125429955e-05
4.984999999999916,1.768525989433617e-05,1.76416973138633e-05,2.725021138638646e-05,3.532695720819946e-05
4.989999999999916,1.768826060269495e-05,1.763862292996042e-05,2.725021125236876e-05,3.532688353265537e-05
4.994999999999916,1.76910730500358e-05,1.763573659560023e-05,2.725021099803657e-05,3.532680964563602e-05
4.999999999999916,1.769408283409448e-05,1.76326521291593e-05,2.725021066285607e-05,3.532673496325378e-05
5.004999999999916,1.769750249113682e-05,1.762915650942209e-05,2.725021028280817e-05,3.532665900055891e-05
5.009999999999915,1.770129130193993e-05,1.762529027555832e-05,2.72502098886658e-05,3.532658157749825e-05
5.014999999999915,1.770514373690466e-05,1.762135932823339e-05,2.725020950936671e-05,3.532650306513806e-05
5.019999999999915,1.770858434515482e-05,1.761784008215088e-05,2.725020917691223e-05,3.53264244273057e-05
5.024999999999915,1.771116106570582e-05,1.761518582275599e-05,2.725020892885486e-05,3.532634688846182e-05
5.029999999999915,1.771266445810302e-05,1.761360690260753e-05,2.725020880604671e-05,3.532627136071055e-05
5.034999999999915,1.771326926759998e-05,1.761292870560395e-05,2.725020884597569e-05,3.532619797320393e-05
5.039999999999915,1.771352451755843e-05,1.761260145458704e-05,2.725020907455025e-05,3.532612597214547e-05
5.044999999999915,1.771418799535441e-05,1.761186600944829e-05,2.725020950043527e-05,3.532605400480271e-05
5.049999999999915,1.771596708231654e-05,1.761001355137508e-05,2.725021011500817e-05,3.532598063369162e-05
5.054999999999914,1.771926690504383e-05,1.760663803801447e-05,2.725021089816751e-05,3.532590494305829e-05
5.059999999999914,1.772405816030849e-05,1.760176890007813e-05,2.72502118269367e-05,3.532582706038661e-05
5.064999999999914,1.772994535609416e-05,1.759580287198365e-05,2.725021288206282e-05,3.532574822807781e-05
5.069999999999914,1.773641869003791e-05,1.758925145651735e-05,2.725021404889619e-05,3.532567014655526e-05
5.074999999999914,1.774314848798247e-05,1.758244540806394e-05,2.725021531223317e-05,3.53255938960464e-05
5.079999999999914,1.775013525767315e-05,1.757538397404083e-05,2.725021664853406e-05,3.532551923171399e-05
5.084999999999914,1.775762068836078e-05,1.756782412247209e-05,2.725021802093218e-05,3.532544481083287e-05
5.089999999999914,1.776583225686128e-05,1.755953693291767e-05,2.725021938145545e-05,3.532536918977896e-05
5.094999999999914,1.777474954441626e-05,1.755054232109496e-05,2.725022068074688e-05,3.532529186551122e-05
5.099999999999913,1.778405803987449e-05,1.754115554081472e-05,2.725022188026637e-05,3.53252135806892e-05
5.104999999999913,1.779330794430415e-05,1.753182768796161e-05,2.725022295912004e-05,3.532513563226577e-05
5.109999999999913,1.780213180940423e-05,1.752292693627501e-05,2.725022391019105e-05,3.532505874567924e-05
5.114999999999913,1.781033271364443e-05,1.751464976785401e-05,2.725022472689081e-05,3.532498248149844e-05
5.119999999999913,1.781777318424435e-05,1.750713248095349e-05,2.725022538784268e-05,3.532490566519784e-05
5.124999999999913,1.782416896374772e-05,1.750065846978604e-05,2.725022584814152e-05,3.532482743353376e-05
5.129999999999913,1.782897176479328e-05,1.749577624887672e-05,2.725022604214271e-05,3.532474801367e-05
5.134999999999913,1.783145113623865e-05,1.749321747416381e-05,2.72502258964087e-05,3.532466861040246e-05
5.139999999999913,1.783092255439135e-05,1.749366793253518e-05,2.725022534554683e-05,3.532459048692653e-05
5.144999999999913,1.782694712328018e-05,1.749756684803459e-05,2.72502243417275e-05,3.532451397131477e-05
5.149999999999912,1.781934778678592e-05,1.750509043998307e-05,2.725022285286561e-05,3.532443822676899e-05
5.154999999999912,1.780804007005261e-05,1.751632197359603e-05,2.725022085298371e-05,3.532436204364864e-05
5.159999999999912,1.77928418579813e-05,1.753144318717089e-05,2.725021831474028e-05,3.53242850451522e-05
5.164999999999912,1.777346190272914e-05,1.755074636135585e-05,2.725021521268834e-05,3.532420826408499e-05
5.169999999999912,1.77497255598759e-05,1.757440794561233e-05,2.725021153717993e-05,3.532413350548822e-05
5.174999999999912,1.772188887019634e-05,1.760217309874208e-05,2.725020730959675e-05,3.532406196893843e-05
5.179999999999912,1.769080199630918e-05,1.763319131811837e-05,2.725020258669315e-05,3.532399331442754e-05
5.184999999999912,1.765779800476779e-05,1.766612797431003e-05,2.725019744743539e-05,3.532392597907781e-05
5.189999999999912,1.762440215954943e-05,1.769945625433006e-05,2.725019196713816e-05,3.532385841387949e-05
5.194999999999911,1.759208317707909e-05,1.773170693997504e-05,2.725018619386787e-05,3.532379011705413e-05
5.199999999999911,1.756219716745836e-05,1.776152445169014e-05,2.725018014344572e-05,3.53237216191485e-05
5.204999999999911,1.753608691389098e-05,1.77875666568126e-05,2.725017381881133e-05,3.532365357070358e-05
5.209999999999911,1.751516721309469e-05,1.780841860040913e-05,2.725016724314233e-05,3.532358581350383e-05
5.214999999999911,1.750085238134176e-05,1.782266479923147e-05,2.725016048563074e-05,3.532351718057323e-05
5.219999999999911,1.749431844794469e-05,1.782912762438036e-05,2.725015366204298e-05,3.532344607232505e-05
5.224999999999911,1.749621849069323e-05,1.782715283569126e-05,2.725014690710235e-05,3.532337132638449e-05
5.229999999999911,1.750650499117156e-05,1.781678785641037e-05,2.725014033257982e-05,3.532329284758193e-05
5.234999999999911,1.752445579270432e-05,1.779875586834355e-05,2.725013399404856e-05,3.532321166104787e-05
5.239999999999911,1.754888782191661e-05,1.777424148419054e-05,2.72501278855023e-05,3.532312930610716e-05
5.24499999999991,1.757842995455104e-05,1.774461692245989e-05,2.725012196643021e-05,3.532304687701093e-05
5.24999999999991,1.76116885651077e-05,1.771127584806993e-05,2.72501162082328e-05,3.532296441317763e-05
5.25499999999991,1.76472299643218e-05,1.767565127349783e-05,2.725011063599685e-05,3.532288123781963e-05
5.25999999999991,1.768347273162002e-05,1.763932429703936e-05,2.725010534410698e-05,3.532279702865938e-05
5.26499999999991,1.771867639424802e-05,1.760403618215699e-05,2.725010047867495e-05,3.532271257640501e-05
5.26999999999991,1.775111901889687e-05,1.757151034833841e-05,2.725009619769671e-05,3.532262936723529e-05
5.27499999999991,1.777935260905474e-05,1.754319573851491e-05,2.725009263076565e-05,3.532254834756965e-05
5.27999999999991,1.780232901389463e-05,1.752014019874636e-05,2.725008985777144e-05,3.532246921264099e-05
5.28499999999991,1.781932160992874e-05,1.750306946598789e-05,2.725008791281072e-05,3.532239107591663e-05
5.289999999999909,1.782979459743006e-05,1.749251921818197e-05,2.725008680431329e-05,3.532231381561203e-05
5.294999999999909,1.783343195492449e-05,1.748880657118854e-05,2.725008653448535e-05,3.532223852611303e-05
5.299999999999909,1.78303466364504e-05,1.749181981370295e-05,2.725008710457812e-05,3.532216645015334e-05
5.304999999999909,1.782125684151664e-05,1.750084069129675e-05,2.725008850425613e-05,3.532209753281339e-05
5.309999999999909,1.780741315670565e-05,1.75146170632337e-05,2.725009069578179e-05,3.532203021993936e-05
5.314999999999909,1.779029685951376e-05,1.753166581251095e-05,2.725009360883619e-05,3.532196267202471e-05
5.319999999999909,1.777131072725206e-05,1.755058320728177e-05,2.725009715645127e-05,3.532189393453383e-05
5.324999999999909,1.775162636352698e-05,1.757019747624263e-05,2.725010126975697e-05,3.532182383976961e-05
5.329999999999909,1.773214208774518e-05,1.758961008118996e-05,2.725010593616063e-05,3.532175216893514e-05
5.334999999999908,1.771342936194711e-05,1.760824914905371e-05,2.725011121940173e-05,3.532167851100082e-05
5.339999999999908,1.769568357781645e-05,1.76259195099887e-05,2.725011724496174e-05,3.532160308780516e-05
5.344999999999908,1.767881511843343e-05,1.764271210383685e-05,2.725012414920873e-05,3.532152722227027e-05
5.349999999999908,1.766270664586445e-05,1.765874578063589e-05,2.725013200886743e-05,3.532145242650034e-05
5.354999999999908,1.764744547291719e-05,1.767393351491481e-05,2.725014078012763e-05,3.5321378987832e-05
5.359999999999908,1.763332172503581e-05,1.768798407821552e-05,2.725015027656226e-05,3.532130580325133e-05
5.364999999999908,1.762062415998238e-05,1.770060755777838e-05,2.725016020011583e-05,3.532123171776076e-05
5.369999999999908,1.760947291171957e-05,1.771168378487528e-05,2.725017021572652e-05,3.532115669659485e-05
5.374999999999908,1.759984014552663e-05,1.772124128464991e-05,2.725018003956995e-05,3.532108143017654e-05
5.379999999999908,1.759165253882042e-05,1.772935355693672e-05,2.725018950413729e-05,3.532100609575714e-05
5.384999999999907,1.758479001027453e-05,1.773614007520187e-05,2.725019857430394e-05,3.53209300854764e-05
5.389999999999907,1.757898776516729e-05,1.774186532370118e-05,2.72502073114572e-05,3.532085308886847e-05
5.394999999999907,1.757383157770043e-05,1.774694440037952e-05,2.725021580580638e-05,3.532077597807995e-05
5.399999999999907,1.756894434075449e-05,1.775175582871653e-05,2.72502241089575e-05,3.532070016947102e-05
5.404999999999907,1.756421306876347e-05,1.775641312679079e-05,2.725023219482834e-05,3.532062619555425e-05
5.409999999999907,1.75598349510347e-05,1.776071832122715e-05,2.72502399604764e-05,3.532055327226185e-05
5.414999999999907,1.755616124142871e-05,1.776431905243035e-05,2.725024725904986e-05,3.532048029385905e-05
5.419999999999907,1.755352150083047e-05,1.77668853538825e-05,2.725025394475198e-05,3.532040685471297e-05
5.424999999999907,1.755216553021808e-05,1.776816753094029e-05,2.725025990934922e-05,3.532033306115837e-05
5.429999999999906,1.755226279899904e-05,1.776799588117145e-05,2.725026509877619e-05,3.532025868017049e-05
5.434999999999906,1.755383640486922e-05,1.776634662685945e-05,2.725026951020938e-05,3.532018303172867e-05
5.439999999999906,1.755665424051097e-05,1.776345163197992e-05,2.725027317801058e-05,3.532010587249089e-05
5.444999999999906,1.756023061662615e-05,1.775979744700013e-05,2.725027615816852e-05,3.532002806362628e-05
5.449999999999906,1.756401112548719e-05,1.77559399213299e-05,2.725027851700312e-05,3.53199510468171e-05
5.454999999999906,1.75676163377643e-05,1.775225931646899e-05,2.725028032499798e-05,3.531987565423329e-05
5.459999999999906,1.757095024318721e-05,1.774885130115335e-05,2.725028165401267e-05,3.531980154434056e-05
5.464999999999906,1.757411324291227e-05,1.774561449747802e-05,2.725028257641576e-05,3.531972774039029e-05
5.469999999999906,1.757723237952831e-05,1.774242115338989e-05,2.725028316616105e-05,3.53196535329182e-05
5.474999999999905,1.758035277112812e-05,1.773922605823944e-05,2.725028350175691e-05,3.531957882936757e-05
5.479999999999905,1.758343065090217e-05,1.773607321166105e-05,2.725028366869353e-05,3.531950386256321e-05
5.484999999999905,1.758637460242599e-05,1.773305424638545e-05,2.725028375664092e-05,3.531942884881144e-05
5.489999999999905,1.758908644592019e-05,1.773026753783145e-05,2.725028384792269e-05,3.531935398375163e-05
5.494999999999905,1.759150373167429e-05,1.77277758093834e-05,2.7250283998588e-05,3.531927954105769e-05
5.499999999999905,1.759364913054283e-05,1.772555658205825e-05,2.725028421866885e-05,3.531920571260108e-05
5.504999999999905,1.759565183281514e-05,1.772348051052474e-05,2.725028446055557e-05,3.531913234333988e-05
5.509999999999905,1.759770852962286e-05,1.772135051460508e-05,2.725028462259573e-05,3.531905904422794e-05
5.514999999999905,1.760002235850952e-05,1.771896333521515e-05,2.725028457017828e-05,3.531898569372467e-05
5.519999999999905,1.76028015137402e-05,1.771611115826198e-05,2.725028417038995e-05,3.531891267200218e-05
5.524999999999904,1.760633069279419e-05,1.771250970022884e-05,2.725028333076076e-05,3.531884039302303e-05
5.529999999999904,1.761102163906474e-05,1.770774702848765e-05,2.72502820295909e-05,3.531876866755239e-05
5.534999999999904,1.761735465422559e-05,1.770134210337046e-05,2.725028032687231e-05,3.531869675759605e-05
5.539999999999904,1.762574826117149e-05,1.769287581596847e-05,2.72502783511477e-05,3.531862407713996e-05
5.544999999999904,1.763647428941753e-05,1.768207633366492e-05,2.725027626663725e-05,3.531855062308245e-05
5.549999999999904,1.764966703273534e-05,1.766880963407295e-05,2.725027423239076e-05,3.531847666680828e-05
5.554999999999904,1.76653640922408e-05,1.765303818135134e-05,2.725027236739945e-05,3.531840227359214e-05
5.559999999999904,1.768350958675344e-05,1.763481767278999e-05,2.725027073184628e-05,3.531832725954344e-05
5.564999999999904,1.770391872271921e-05,1.761433263704442e-05,2.725026932745567e-05,3.531825135976363e-05
5.569999999999903,1.772622261208528e-05,1.75919515630962e-05,2.725026811292572e-05,3.531817417518147e-05
5.574999999999903,1.774978462255083e-05,1.756831052290983e-05,2.725026702627121e-05,3.531809514546066e-05
5.579999999999903,1.777360515067367e-05,1.754440882637542e-05,2.725026600556547e-05,3.531801397704909e-05
5.584999999999903,1.779629945072546e-05,1.752163170826027e-05,2.725026500263449e-05,3.531793115898573e-05
5.589999999999903,1.781621515100275e-05,1.750163265595389e-05,2.72502639889736e-05,3.531784780695664e-05
5.594999999999903,1.783163587806055e-05,1.748612905149595e-05,2.72502629570394e-05,3.531776492955651e-05
5.599999999999903,1.784095052975593e-05,1.747673250996827e-05,2.725026192093572e-05,3.53176830397242e-05
5.604999999999903,1.78427480246455e-05,1.747485449852943e-05,2.72502609180455e-05,3.531760252317493e-05
5.609999999999903,1.783590910766659e-05,1.748161502347847e-05,2.725026000943058e-05,3.531752413114506e-05
5.614999999999903,1.78197622508182e-05,1.749768667119021e-05,2.725025927495994e-05,3.531744892200841e-05
5.619999999999902,1.779427599128596e-05,1.752310178119682e-05,2.725025880072353e-05,3.531737777248277e-05
5.624999999999902,1.776020032656061e-05,1.755711061847831e-05,2.725025866063971e-05,3.531731094503892e-05
5.629999999999902,1.771908624075077e-05,1.759816168092523e-05,2.725025889866123e-05,3.5317247921676e-05
5.634999999999902,1.767316242707691e-05,1.764402510503261e-05,2.725025951995927e-05,3.531718753210951e-05
5.639999999999902,1.762510565599102e-05,1.769202272834541e-05,2.725026049768246e-05,3.531712838433643e-05
5.644999999999902,1.757778743016115e-05,1.773928189681299e-05,2.725026179644947e-05,3.531706932697413e-05
5.649999999999902,1.7534066058696e-05,1.778294344253792e-05,2.725026340603639e-05,3.531700950123392e-05
5.654999999999902,1.749661927971389e-05,1.78203287566403e-05,2.72502653717226e-05,3.531694803635419e-05
5.659999999999902,1.746777181293035e-05,1.78491121521686e-05,2.725026780546285e-05,3.531688396509895e-05
5.664999999999901,1.74493203177475e-05,1.786749622745173e-05,2.725027086719281e-05,3.531681654519924e-05
5.669999999999901,1.744240907052828e-05,1.787433638668874e-05,2.725027471706969e-05,3.531674545721702e-05
5.674999999999901,1.744747298012883e-05,1.786919757176e-05,2.725027945209283e-05,3.531667055188882e-05
5.679999999999901,1.746420195631111e-05,1.785238963204623e-05,2.725028504835925e-05,3.531659158835733e-05
5.684999999999901,1.749149665215724e-05,1.782501172315482e-05,2.72502913303263e-05,3.531650837531205e-05
5.689999999999901,1.752744493545308e-05,1.778897607491735e-05,2.725029798135428e-05,3.531642101037043e-05
5.694999999999901,1.756935118367784e-05,1.774697868524121e-05,2.725030459813915e-05,3.531632986891904e-05
5.699999999999901,1.761382053403683e-05,1.770241513333248e-05,2.725031077848653e-05,3.531623566736931e-05
5.704999999999901,1.765693010814543e-05,1.765920982876124e-05,2.725031622054713e-05,3.531613993690667e-05
5.7099999999999,1.769457173919161e-05,1.762147365153874e-05,2.72503208057226e-05,3.531604539073036e-05
5.7149999999999,1.772299644733049e-05,1.759295897272536e-05,2.725032463982006e-05,3.531595542005585e-05
5.7199999999999,1.77394360937113e-05,1.757643678565023e-05,2.725032803773162e-05,3.531587287936153e-05
5.7249999999999,1.774258431598633e-05,1.757321476537518e-05,2.725033145290474e-05,3.531579908136151e-05
5.7299999999999,1.773277782317131e-05,1.758295571507367e-05,2.725033536921109e-05,3.531573353824498e-05
5.7349999999999,1.77118482816226e-05,1.760382597831289e-05,2.725034018431923e-05,3.531567425993548e-05
5.7399999999999,1.768270848159965e-05,1.763290982278731e-05,2.725034611630032e-05,3.531561830438695e-05
5.7449999999999,1.764878251690418e-05,1.766677994491981e-05,2.725035315779062e-05,3.531556246182399e-05
5.7499999999999,1.761341003958911e-05,1.770209388912792e-05,2.725036108685804e-05,3.531550392871704e-05
5.7549999999999,1.757934746078776e-05,1.773609338627203e-05,2.725036952605189e-05,3.531544084705979e-05
5.759999999999899,1.754846811961417e-05,1.776690466701319e-05,2.725037802737816e-05,3.531537278662736e-05
5.764999999999899,1.752175084759409e-05,1.779355026722518e-05,2.725038615586091e-05,3.531530111481927e-05
5.769999999999899,1.749960003215453e-05,1.781562868149185e-05,2.72503935491972e-05,3.531522871364638e-05
5.774999999999899,1.748239576776609e-05,1.783276282157057e-05,2.725039994291902e-05,3.531515858933666e-05
5.779999999999899,1.747098705638644e-05,1.784410485647442e-05,2.725040516419187e-05,3.531509191286086e-05
5.784999999999899,1.746679132111139e-05,1.784823552316106e-05,2.725040910777073e-05,3.531502684427245e-05
5.789999999999899,1.74713498689445e-05,1.784360923708208e-05,2.725041171171454e-05,3.531495910602658e-05
5.794999999999899,1.748550805255197e-05,1.782937604338722e-05,2.725041294750617e-05,3.531488409593919e-05
5.799999999999899,1.750863441176934e-05,1.780616501019289e-05,2.725041283052425e-05,3.531479942196224e-05
5.804999999999898,1.753832037023794e-05,1.777638613614002e-05,2.725041144517352e-05,3.531470650637796e-05
5.809999999999898,1.757078795842549e-05,1.774382232265587e-05,2.725040896845083e-05,3.531461028108136e-05
5.814999999999898,1.760187267358168e-05,1.771264430660913e-05,2.725040567107807e-05,3.53145169801908e-05
5.819999999999898,1.762813983446085e-05,1.768629143688249e-05,2.725040188029755e-05,3.531443127134334e-05
5.824999999999898,1.764763792474634e-05,1.766671654199729e-05,2.725039790310872e-05,3.531435446674363e-05
5.829999999999898,1.766003030177374e-05,1.765425442994042e-05,2.725039392827716e-05,3.531428473171415e-05
5.834999999999898,1.766619882791594e-05,1.764801993330686e-05,2.725038994170968e-05,3.531421876122279e-05
5.839999999999898,1.76676353590081e-05,1.764651820696606e-05,2.725038569408118e-05,3.531415356597417e-05
5.844999999999898,1.766591797276745e-05,1.764816931609689e-05,2.725038074647039e-05,3.531408728886434e-05
5.849999999999898,1.766238468929243e-05,1.765163423465485e-05,2.72503745914147e-05,3.531401892394728e-05
5.854999999999897,1.765794286437735e-05,1.765600483140772e-05,2.725036681443119e-05,3.531394769578507e-05
5.859999999999897,1.765292577428941e-05,1.766094726194672e-05,2.725035724048623e-05,3.531387303623612e-05
5.864999999999897,1.764702566479361e-05,1.76667696890307e-05,2.725034601237976e-05,3.531379535382431e-05
5.869999999999897,1.76394440064687e-05,1.76742727467517e-05,2.72503335730387e-05,3.531371675322041e-05
5.874999999999897,1.762934488855079e-05,1.768429573717358e-05,2.725032055920877e-05,3.531364062572436e-05
5.879999999999897,1.761648016621419e-05,1.769708978451647e-05,2.725030764414655e-05,3.531356995073066e-05
5.884999999999897,1.760165689699973e-05,1.771184844918655e-05,2.725029538058689e-05,3.531350534618628e-05
5.889999999999897,1.758672760598129e-05,1.772671666863395e-05,2.72502840903046e-05,3.531344427461524e-05
5.894999999999897,1.75740286521518e-05,1.773935345831554e-05,2.725027382786957e-05,3.531338211046735e-05
5.899999999999896,1.756552224022651e-05,1.774779234478606e-05,2.725026442155541e-05,3.531331458501257e-05
5.904999999999896,1.756210094379279e-05,1.77511392588704e-05,2.725025557146423e-05,3.531324020266319e-05
5.909999999999896,1.756344880821747e-05,1.774971231996885e-05,2.725024697034593e-05,3.531316112818632e-05
5.914999999999896,1.756854096453416e-05,1.774454095635315e-05,2.725023841008295e-05,3.53130819208873e-05
5.919999999999896,1.757648847673645e-05,1.7736518376243e-05,2.725022984603114e-05,3.531300685297945e-05
5.924999999999896,1.758723509969711e-05,1.772570237994616e-05,2.725022140746177e-05,3.531293747964326e-05
5.929999999999896,1.760171821347028e-05,1.771115373961853e-05,2.725021335892787e-05,3.531287195308881e-05
5.934999999999896,1.762144479366326e-05,1.769136159459312e-05,2.725020602968196e-05,3.531280638825637e-05
5.939999999999896,1.764777549161097e-05,1.766496171929062e-05,2.725019973401623e-05,3.531273721090159e-05
5.944999999999895,1.768132951711936e-05,1.763133332289392e-05,2.725019470414344e-05,3.531266284001328e-05
5.949999999999895,1.772176086023152e-05,1.759082285741273e-05,2.725019105027362e-05,3.531258371764425e-05
5.954999999999895,1.776786430517575e-05,1.754463677193804e-05,2.725018875298149e-05,3.531250107711379e-05
5.959999999999895,1.781778710614314e-05,1.749462867424256e-05,2.725018768416737e-05,3.53124157803857e-05
5.964999999999895,1.786917425828883e-05,1.744315398782228e-05,2.725018764701786e-05,3.531232824611111e-05
5.969999999999895,1.791926824935864e-05,1.739297101868246e-05,2.72501884230276e-05,3.531223926804111e-05
5.974999999999895,1.79651044949552e-05,1.734704612578752e-05,2.7250189814955e-05,3.531215062074272e-05
5.979999999999895,1.800387238444039e-05,1.730819226248653e-05,2.725019167744557e-05,3.531206464692692e-05
5.984999999999895,1.803333524502765e-05,1.727864786523809e-05,2.725019393067605e-05,3.531198311026574e-05
5.989999999999895,1.80521057885496e-05,1.725980051149419e-05,2.725019655587424e-05,3.531190630004379e-05
5.994999999999894,1.805964732295431e-05,1.725218575997387e-05,2.725019957447255e-05,3.531183308292818e-05
5.999999999999894,1.805604183407816e-05,1.725571994393223e-05,2.72502030150814e-05,3.531176177801039e-05
6.004999999999894,1.804169381711242e-05,1.726999736843484e-05,2.725020687520459e-05,3.531169118554726e-05
6.009999999999894,1.801714465987888e-05,1.729447649112479e-05,2.725021108806419e-05,3.531162115100368e-05
6.014999999999894,1.798307893980817e-05,1.732847352844388e-05,2.725021550709363e-05,3.531155246825205e-05
6.019999999999894,1.794048801201488e-05,1.737099830874495e-05,2.725021991762226e-05,3.531148632075983e-05
6.024999999999894,1.78908817492394e-05,1.742054185096053e-05,2.725022407538933e-05,3.531142360019993e-05
6.029999999999894,1.783642554414176e-05,1.747493883319045e-05,2.725022775855091e-05,3.53113643773322e-05
6.034999999999894,1.777991386186048e-05,1.75313938241612e-05,2.725023081193208e-05,3.531130768602168e-05
6.039999999999893,1.772455283714803e-05,1.758669883518613e-05,2.725023316561256e-05,3.531125167233416e-05
6.044999999999893,1.76735911765549e-05,1.763760286486557e-05,2.725023482332621e-05,3.531119404142047e-05
6.049999999999893,1.762988926164434e-05,1.768124338214969e-05,2.725023583100204e-05,3.531113264379403e-05
6.054999999999893,1.759553631026063e-05,1.771552971129964e-05,2.72502362428789e-05,3.531106602156027e-05
6.059999999999893,1.757161210949698e-05,1.773938164936137e-05,2.725023609871055e-05,3.531099375885835e-05
6.064999999999893,1.755814837016046e-05,1.775276815782201e-05,2.725023541514429e-05,3.531091652798247e-05
6.069999999999893,1.755428613662445e-05,1.775654967616735e-05,2.725023418543928e-05,3.531083581279179e-05
6.074999999999893,1.755856841327161e-05,1.77521849973158e-05,2.725023238017618e-05,3.531075341058741e-05
6.079999999999893,1.756927233698244e-05,1.774139856125411e-05,2.725022994764419e-05,3.531067089823655e-05
6.084999999999892,1.758468554789878e-05,1.772590370350866e-05,2.725022682055221e-05,3.531058925140743e-05
6.089999999999892,1.760326468411853e-05,1.770724404974488e-05,2.725022293763213e-05,3.531050873386341e-05
6.094999999999892,1.762366561805352e-05,1.768676345326831e-05,2.725021828054849e-05,3.531042907132183e-05
6.099999999999892,1.764468592163717e-05,1.766566390230008e-05,2.725021291262819e-05,3.531034982393726e-05
6.104999999999892,1.766519060324463e-05,1.764508016731155e-05,2.72502069973607e-05,3.531027077055619e-05
6.109999999999892,1.768408480396584e-05,1.76261072629959e-05,2.725020078048223e-05,3.531019206696175e-05
6.114999999999892,1.770035032145379e-05,1.760976375713295e-05,2.725019453841935e-05,3.531011407858673e-05
6.119999999999892,1.771311051938086e-05,1.759692658153237e-05,2.725018851592147e-05,3.531003710091323e-05
6.124999999999892,1.772168204846593e-05,1.758827927643858e-05,2.725018288285782e-05,3.530996132490451e-05
6.129999999999892,1.772561912606962e-05,1.758426796781328e-05,2.725017772927364e-05,3.53098870938829e-05
6.134999999999891,1.772479211414697e-05,1.758502291613019e-05,2.725017309574139e-05,3.530981503027717e-05
6.139999999999891,1.771950062678644e-05,1.7590245003233e-05,2.725016901677127e-05,3.530974563001943e-05
6.144999999999891,1.771053212042687e-05,1.759914643372992e-05,2.725016554998503e-05,3.530967855415679e-05
6.149999999999891,1.769905319167495e-05,1.761055919234785e-05,2.725016277533473e-05,3.53096123840228e-05
6.154999999999891,1.768632663484795e-05,1.762321866409682e-05,2.725016076908564e-05,3.530954529894476e-05
6.159999999999891,1.767339842305203e-05,1.76360777588392e-05,2.725015957366186e-05,3.530947618189124e-05
6.164999999999891,1.766093544116536e-05,1.764846967584263e-05,2.725015918631399e-05,3.530940511700798e-05
6.169999999999891,1.764926341305497e-05,1.766006941191123e-05,2.7250159575852e-05,3.530933282496621e-05
6.174999999999891,1.763848548961116e-05,1.767077422175064e-05,2.72501607166443e-05,3.53092597113618e-05
6.17999999999989,1.762853346267771e-05,1.768065212401972e-05,2.725016261630943e-05,3.530918558669743e-05
6.18499999999989,1.761913587137658e-05,1.768997440355974e-05,2.725016531639524e-05,3.530911027493633e-05
6.18999999999989,1.760981534940274e-05,1.769921889908181e-05,2.725016886172542e-05,3.530903424848455e-05
6.19499999999989,1.759999698571423e-05,1.770896144100627e-05,2.725017325321902e-05,3.53089584267205e-05
6.19999999999989,1.758916497780939e-05,1.771971838361061e-05,2.725017840904224e-05,3.530888336141999e-05
6.20499999999989,1.757693449587182e-05,1.773187433577511e-05,2.725018415453652e-05,3.530880883164693e-05
6.20999999999989,1.756300159643283e-05,1.774573275031901e-05,2.725019024593618e-05,3.530873434675183e-05
6.21499999999989,1.75470732891688e-05,1.776158660141867e-05,2.725019641614082e-05,3.530865989058747e-05
6.21999999999989,1.752888594299163e-05,1.777970003391492e-05,2.725020242205092e-05,3.530858597690655e-05
6.22499999999989,1.750829612155666e-05,1.78002169362472e-05,2.725020807549039e-05,3.530851305780385e-05
6.229999999999889,1.748534686294405e-05,1.782309431934585e-05,2.725021325012279e-05,3.53084411822899e-05
6.234999999999889,1.746027683062099e-05,1.784809352962332e-05,2.725021786831303e-05,3.530837036024431e-05
6.239999999999889,1.743354165987991e-05,1.787475933696306e-05,2.725022187899967e-05,3.530830099684296e-05
6.244999999999889,1.74058957803138e-05,1.790233782431767e-05,2.72502252379989e-05,3.530823360463146e-05
6.249999999999889,1.737846087452398e-05,1.79297071693567e-05,2.725022789719225e-05,3.530816804388068e-05
6.254999999999889,1.735266386245868e-05,1.795543944903747e-05,2.72502298027431e-05,3.530810331149615e-05
6.259999999999889,1.733004376471884e-05,1.797799447586086e-05,2.725023089839171e-05,3.530803824057971e-05
6.264999999999889,1.731205779721623e-05,1.79959144438204e-05,2.725023112916253e-05,3.530797224103663e-05
6.269999999999889,1.72999852456124e-05,1.800791989324821e-05,2.725023044257966e-05,3.530790513886062e-05
6.274999999999888,1.729487541916349e-05,1.801296100350069e-05,2.725022878747688e-05,3.530783642266418e-05
6.279999999999888,1.729742669060517e-05,1.801033838094782e-05,2.725022611367196e-05,3.530776507155298e-05
6.284999999999888,1.730780789709217e-05,1.799988248277783e-05,2.725022237788042e-05,3.530769037987e-05
6.289999999999888,1.732557517678992e-05,1.798203762212448e-05,2.725021756017221e-05,3.530761279891439e-05
6.294999999999888,1.734979353200008e-05,1.795774015442612e-05,2.725021168937901e-05,3.53075336864262e-05
6.299999999999888,1.737928127155747e-05,1.792817293401233e-05,2.725020486690641e-05,3.530745420556979e-05
6.304999999999888,1.741279248064622e-05,1.789458218315479e-05,2.725019727250909e-05,3.530737466380101e-05
6.309999999999888,1.744906090468941e-05,1.785823405632475e-05,2.725018913878661e-05,3.530729496101416e-05
6.314999999999888,1.748680135940049e-05,1.782041403856562e-05,2.725018069418477e-05,3.530721539796611e-05
6.319999999999887,1.752478656864246e-05,1.778235018540571e-05,2.725017209129601e-05,3.530713675404818e-05
6.324999999999887,1.756198375422253e-05,1.774507586754053e-05,2.725016334923369e-05,3.530705962176306e-05
6.329999999999887,1.759763834952687e-05,1.770934559773366e-05,2.725015433849915e-05,3.530698394726053e-05
6.334999999999887,1.763125229432081e-05,1.767565704407537e-05,2.725014482264518e-05,3.530690933839618e-05
6.339999999999887,1.766252317212379e-05,1.764431245900061e-05,2.7250134548441e-05,3.53068356311244e-05
6.344999999999887,1.769132596408649e-05,1.761543697508934e-05,2.725012335523442e-05,3.530676293917583e-05
6.349999999999887,1.771772584558739e-05,1.758896535405454e-05,2.725011126495302e-05,3.530669119964192e-05
6.354999999999887,1.774194667196738e-05,1.756467322668719e-05,2.725009852113659e-05,3.530661989865457e-05
6.359999999999887,1.776426747011375e-05,1.754228087468976e-05,2.725008556441422e-05,3.530654834480351e-05
6.364999999999887,1.778490266787883e-05,1.7521573424311e-05,2.725007295305782e-05,3.530647609218983e-05
6.369999999999886,1.780392677304021e-05,1.750247619072326e-05,2.725006125212238e-05,3.530640296376348e-05
6.374999999999886,1.782123380549657e-05,1.748509491893704e-05,2.725005092091566e-05,3.530632872443361e-05
6.379999999999886,1.783648057779858e-05,1.746977236659199e-05,2.725004222886465e-05,3.530625294439058e-05
6.384999999999886,1.784900990992112e-05,1.745716542977722e-05,2.725003522634755e-05,3.530617533969833e-05
6.389999999999886,1.785782314764014e-05,1.74482730987116e-05,2.725002978669125e-05,3.530609624635174e-05
6.394999999999886,1.786167325076992e-05,1.744434343924601e-05,2.725002571381918e-05,3.530601669001594e-05
6.399999999999886,1.785927161573185e-05,1.7446666360449e-05,2.725002288022411e-05,3.530593797618084e-05
6.404999999999886,1.78495309455905e-05,1.745633029611967e-05,2.725002133675789e-05,3.530586124171017e-05
6.409999999999886,1.783177396771848e-05,1.747401337474523e-05,2.725002133772636e-05,3.530578734246372e-05
6.414999999999885,1.780589314329139e-05,1.749982379265079e-05,2.725002325930113e-05,3.530571693594218e-05
6.419999999999885,1.777246636365877e-05,1.753318400820907e-05,2.725002744254791e-05,3.530565037186784e-05
6.424999999999885,1.773279777000228e-05,1.757278958889796e-05,2.725003403451538e-05,3.530558735890023e-05
6.429999999999885,1.768882940347917e-05,1.761669740505117e-05,2.725004290480325e-05,3.530552680853033e-05
6.434999999999885,1.764291408661161e-05,1.76625530448284e-05,2.725005367653921e-05,3.530546713144e-05
6.439999999999885,1.759751415903123e-05,1.770789260326816e-05,2.725006585282916e-05,3.53054067622994e-05
6.444999999999885,1.755491743315137e-05,1.775042709294355e-05,2.725007897747186e-05,3.530534452609492e-05
6.449999999999885,1.751703091525819e-05,1.778824885819909e-05,2.725009276390965e-05,3.530527977345728e-05
6.454999999999885,1.748527638058115e-05,1.78199360406541e-05,2.725010715352793e-05,3.530521242123525e-05
6.459999999999885,1.746059102454964e-05,1.784455183136426e-05,2.725012229895255e-05,3.530514285591389e-05
6.464999999999884,1.744350339542649e-05,1.786156817484335e-05,2.725013848872347e-05,3.530507157026984e-05
6.469999999999884,1.743421314762479e-05,1.787078558683218e-05,2.725015603483039e-05,3.530499873445697e-05
6.474999999999884,1.743260974418977e-05,1.787231439274766e-05,2.725017514701486e-05,3.530492413693742e-05
6.479999999999884,1.743823600410949e-05,1.786661154678509e-05,2.725019582664381e-05,3.530484755089458e-05
6.484999999999884,1.745026093811864e-05,1.785450811712646e-05,2.725021782108118e-05,3.53047690552451e-05
6.489999999999884,1.746750427115526e-05,1.783718469574324e-05,2.725024066991149e-05,3.53046889668985e-05
6.494999999999884,1.748849563633164e-05,1.781611200203541e-05,2.725026383885837e-05,3.530460763836704e-05
6.499999999999884,1.75115442990251e-05,1.779298122694503e-05,2.725028688962834e-05,3.530452552597013e-05
6.504999999999884,1.753484101136514e-05,1.776960243957487e-05,2.725030960414313e-05,3.530444345094002e-05
6.509999999999883,1.755663116634659e-05,1.774773147977153e-05,2.725033199465075e-05,3.530436264611812e-05
6.514999999999883,1.757545325584578e-05,1.772883119615541e-05,2.725035418638889e-05,3.530428445200119e-05
6.519999999999883,1.759038115082119e-05,1.771382873621638e-05,2.725037622791111e-05,3.530420988703757e-05
6.524999999999883,1.760119198380464e-05,1.770294730249896e-05,2.725039792591657e-05,3.53041392863036e-05
6.529999999999883,1.760839440416771e-05,1.769567765070917e-05,2.725041879166206e-05,3.530407205487688e-05
6.534999999999883,1.761307891256756e-05,1.769092774668819e-05,2.725043813035139e-05,3.530400665925576e-05
6.539999999999883,1.761660559044268e-05,1.768733544281714e-05,2.725045523440798e-05,3.530394103325982e-05
6.544999999999883,1.762021989267536e-05,1.768365342730356e-05,2.725046959309794e-05,3.530387331997892e-05
6.549999999999883,1.762473526202955e-05,1.767906731849355e-05,2.725048102653604e-05,3.53038025805231e-05
6.554999999999882,1.76304014391396e-05,1.767332767671994e-05,2.725048969007255e-05,3.530372911585954e-05
6.559999999999882,1.763699869641519e-05,1.766665554669738e-05,2.725049595462462e-05,3.530365424311257e-05
6.564999999999882,1.764409552749489e-05,1.765948402535578e-05,2.725050022130211e-05,3.530357955285067e-05
6.569999999999882,1.765132140834067e-05,1.765218456180539e-05,2.72505027516591e-05,3.530350597014607e-05
6.574999999999882,1.765849571223779e-05,1.764493754682616e-05,2.72505035805323e-05,3.530343325906396e-05
6.579999999999882,1.766555540231009e-05,1.763780500097867e-05,2.725050253727815e-05,3.530336040328876e-05
6.584999999999882,1.767237218205508e-05,1.763091430843977e-05,2.725049935511031e-05,3.530328649049484e-05
6.589999999999882,1.767860813794856e-05,1.762460310554166e-05,2.725049381765452e-05,3.530321124349023e-05
6.594999999999882,1.768368141469332e-05,1.761945345913375e-05,2.725048588574352e-05,3.530313487382707e-05
6.599999999999882,1.768681065954791e-05,1.761624710905824e-05,2.725047576215141e-05,3.530305776860615e-05
6.604999999999881,1.768709605766129e-05,1.761588445322469e-05,2.725046387726104e-05,3.530298051088598e-05
6.609999999999881,1.768364559655454e-05,1.761925843707114e-05,2.725045080518073e-05,3.530290403362568e-05
6.614999999999881,1.767575959483251e-05,1.762706985277419e-05,2.725043714100927e-05,3.53028294476067e-05
6.619999999999881,1.766312836550124e-05,1.763962920342504e-05,2.725042338021983e-05,3.530275756892627e-05
6.624999999999881,1.764596057077728e-05,1.765672799597423e-05,2.725040983646206e-05,3.53026885667515e-05
6.629999999999881,1.762499010764979e-05,1.767763184081431e-05,2.725039661610627e-05,3.53026219484641e-05
6.634999999999881,1.760136614927285e-05,1.770119061444911e-05,2.725038364580308e-05,3.530255676372196e-05
6.639999999999881,1.757646715838315e-05,1.772602473396863e-05,2.725037073488599e-05,3.530249189235178e-05
6.644999999999881,1.755169501465255e-05,1.775073135406722e-05,2.725035765266744e-05,3.530242636871977e-05
6.64999999999988,1.752830816123588e-05,1.777405147736606e-05,2.725034420671154e-05,3.530235963860195e-05
6.65499999999988,1.75073343592027e-05,1.779495726177967e-05,2.725033031248678e-05,3.530229162098237e-05
6.65999999999988,1.748956747742649e-05,1.781265510162749e-05,2.725031604276201e-05,3.530222257905398e-05
6.66499999999988,1.747562059793987e-05,1.782653229126979e-05,2.725030164095333e-05,3.530215288920967e-05
6.66999999999988,1.746599002735209e-05,1.783609274033245e-05,2.725028748550977e-05,3.530208276768454e-05
6.67499999999988,1.746108087710909e-05,1.784093118931869e-05,2.725027400744887e-05,3.530201206642778e-05
6.67999999999988,1.746116656254818e-05,1.784077376931265e-05,2.725026158495882e-05,3.530194033186083e-05
6.68499999999988,1.746630468969174e-05,1.783556244521509e-05,2.72502504538892e-05,3.530186713490684e-05
6.68999999999988,1.74762687335338e-05,1.782552361781825e-05,2.725024066936105e-05,3.530179235135204e-05
6.694999999999879,1.749053442448617e-05,1.781118170021781e-05,2.725023213101641e-05,3.530171612470398e-05
6.699999999999879,1.750830933512263e-05,1.779332936074971e-05,2.725022465472794e-05,3.530163869587234e-05
6.704999999999879,1.752858487777215e-05,1.777297557868295e-05,2.725021805349115e-05,3.53015604564551e-05
6.709999999999879,1.755022769853199e-05,1.775125446303291e-05,2.725021219067279e-05,3.53014821615649e-05
6.714999999999879,1.757213670852874e-05,1.772926814429161e-05,2.725020698830497e-05,3.530140485282035e-05
6.719999999999879,1.759343070009657e-05,1.770789862115953e-05,2.725020239928003e-05,3.53013293212561e-05
6.724999999999879,1.761356485137015e-05,1.768769069496357e-05,2.725019836988965e-05,3.530125554633371e-05
6.729999999999879,1.763229404231156e-05,1.766888864019914e-05,2.725019481926564e-05,3.530118268251071e-05
6.734999999999879,1.764950575357322e-05,1.765160391498799e-05,2.725019164697277e-05,3.530110966856121e-05
6.739999999999879,1.766504193986585e-05,1.763599404044296e-05,2.725018876009699e-05,3.530103598030881e-05
6.744999999999878,1.767863360549428e-05,1.762232834921627e-05,2.725018609908552e-05,3.530096195471055e-05
6.749999999999878,1.768998391671092e-05,1.761090455831865e-05,2.725018364406884e-05,3.530088847502957e-05
6.754999999999878,1.769892662763646e-05,1.760188965075618e-05,2.725018139752226e-05,3.530081627839265e-05
6.759999999999878,1.770553546549909e-05,1.759520992371406e-05,2.725017935500829e-05,3.530074538921315e-05
6.764999999999878,1.771009811938077e-05,1.759057693792005e-05,2.725017748321852e-05,3.530067505730082e-05
6.769999999999878,1.771296331036043e-05,1.758764090673045e-05,2.725017571986146e-05,3.530060421709089e-05
6.774999999999878,1.771435491419033e-05,1.758617724208281e-05,2.725017399684053e-05,3.530053215627314e-05
6.779999999999878,1.771426998329898e-05,1.758618898437774e-05,2.725017227445437e-05,3.530045896767672e-05
6.784999999999878,1.771252481547244e-05,1.75878606617917e-05,2.725017056743925e-05,3.530038547726415e-05
6.789999999999877,1.770891498210694e-05,1.759139767495244e-05,2.725016894716587e-05,3.530031265705939e-05
6.794999999999877,1.77033747740862e-05,1.759686615346937e-05,2.7250167516758e-05,3.530024092755558e-05
6.799999999999877,1.769602433330751e-05,1.760414559034227e-05,2.725016637089483e-05,3.530016992364978e-05
6.804999999999877,1.768708942803311e-05,1.761300953574792e-05,2.725016556117585e-05,3.530009896378103e-05
6.809999999999877,1.767679333195985e-05,1.762323448053534e-05,2.725016508528989e-05,3.530002781249519e-05
6.814999999999877,1.766534451609169e-05,1.763461247815834e-05,2.725016490458058e-05,3.529995699425003e-05
6.819999999999877,1.765304598558441e-05,1.764684132242778e-05,2.725016497795596e-05,3.52998873080122e-05
6.824999999999877,1.764042083158775e-05,1.765939813939206e-05,2.725016529109095e-05,3.529981897097981e-05
6.829999999999877,1.762821298711084e-05,1.767153822915406e-05,2.725016586462e-05,3.52997512162649e-05
6.834999999999877,1.76172239879227e-05,1.768245878791929e-05,2.725016673994177e-05,3.529968277584199e-05
6.839999999999876,1.76080953722365e-05,1.769151748331801e-05,2.725016795554345e-05,3.529961285555451e-05
6.844999999999876,1.760120293619941e-05,1.769833879409757e-05,2.725016953050727e-05,3.529954173029698e-05
6.849999999999876,1.759673666402527e-05,1.770273374926898e-05,2.725017146339371e-05,3.529947041329426e-05
6.854999999999876,1.759487936231395e-05,1.77045203202789e-05,2.725017374156132e-05,3.529939968259285e-05
6.859999999999876,1.759591089665485e-05,1.770341840921581e-05,2.725017634865444e-05,3.529932930587066e-05
6.864999999999876,1.76001269040579e-05,1.769913119952697e-05,2.725017926174963e-05,3.529925810358487e-05
6.869999999999876,1.760761354180576e-05,1.769157123133786e-05,2.72501824405933e-05,3.529918477314362e-05
6.874999999999876,1.761803585642519e-05,1.768107296258392e-05,2.725018581964045e-05,3.52991088190091e-05
6.879999999999876,1.7630591244485e-05,1.766843967540116e-05,2.725018931216581e-05,3.529903091988615e-05
6.884999999999875,1.764416669818786e-05,1.765478582865031e-05,2.725019282615219e-05,3.529895252683817e-05
6.889999999999875,1.765760817419044e-05,1.764126685563637e-05,2.725019628232534e-05,3.529887502982681e-05
6.894999999999875,1.766995277534592e-05,1.762884630845604e-05,2.725019962302014e-05,3.529879908380196e-05
6.899999999999875,1.76805203428758e-05,1.761820416866787e-05,2.725020280720504e-05,3.529872451154367e-05
6.904999999999875,1.768886720607677e-05,1.760978354386889e-05,2.725020579651824e-05,3.529865074994567e-05
6.909999999999875,1.769468959393987e-05,1.760388782533748e-05,2.725020854263662e-05,3.529857741927735e-05
6.914999999999875,1.769776953897769e-05,1.760073502553152e-05,2.725021098448204e-05,3.529850456450921e-05
6.919999999999875,1.769799089181359e-05,1.760044156097054e-05,2.725021305636057e-05,3.529843245278413e-05
6.924999999999875,1.769538197792558e-05,1.760297922832961e-05,2.725021470072051e-05,3.529836120625519e-05
6.929999999999874,1.769012582181645e-05,1.760816482546858e-05,2.725021587666007e-05,3.529829064728503e-05
6.934999999999874,1.768252249707699e-05,1.761569797490406e-05,2.72502165591089e-05,3.529822047198105e-05
6.939999999999874,1.767294017176132e-05,1.762521036722827e-05,2.72502167306933e-05,3.529815053898959e-05
6.944999999999874,1.766180102378414e-05,1.763627995684595e-05,2.72502163739604e-05,3.529808098063008e-05
6.949999999999874,1.764961129542647e-05,1.764840074004068e-05,2.725021547206249e-05,3.529801203546715e-05
6.954999999999874,1.763699841105456e-05,1.766094532897214e-05,2.725021402058249e-05,3.52979437400267e-05
6.959999999999874,1.762470104351475e-05,1.767317467094749e-05,2.725021204493056e-05,3.529787571446225e-05
6.964999999999874,1.761348237487376e-05,1.768432483690442e-05,2.725020961207004e-05,3.529780721177817e-05
6.969999999999874,1.760398663491887e-05,1.76937507999892e-05,2.725020682662536e-05,3.529773743490807e-05
6.974999999999874,1.759660195032487e-05,1.770106398458865e-05,2.725020380982452e-05,3.529766593491352e-05
6.979999999999873,1.759139637243928e-05,1.770619643811268e-05,2.725020067045352e-05,3.529759281055196e-05
6.984999999999873,1.758815070938146e-05,1.770936785427003e-05,2.725019748312156e-05,3.529751856365149e-05
6.989999999999873,1.758645387829243e-05,1.771098988796637e-05,2.725019428604115e-05,3.52974437662588e-05
6.994999999999873,1.758580463227242e-05,1.771156422957988e-05,2.725019109950228e-05,3.529736886185229e-05
6.999999999999873,1.758569344383542e-05,1.771160078627201e-05,2.725018795395431e-05,3.529729423010743e-05
7.004999999999873,1.758567763465847e-05,1.771154266121472e-05,2.725018491082516e-05,3.529722029587319e-05
7.009999999999873,1.758545917658374e-05,1.771168822671936e-05,2.725018206348263e-05,3.52971474033031e-05
7.014999999999873,1.758493379080825e-05,1.771214172439032e-05,2.725017951727557e-05,3.529707551519857e-05
7.019999999999873,1.758416400778133e-05,1.771284011080125e-05,2.725017735938359e-05,3.529700411858257e-05
7.024999999999872,1.758327762285869e-05,1.771365495338342e-05,2.725017563453996e-05,3.529693257624211e-05
7.029999999999872,1.758236497908471e-05,1.771449568016339e-05,2.725017433914629e-05,3.52968606592481e-05
7.034999999999872,1.758145884506703e-05,1.771532985751735e-05,2.725017343623934e-05,3.529678870258437e-05
7.039999999999872,1.75806008761062e-05,1.771611627862042e-05,2.725017288295651e-05,3.529671715472662e-05
7.044999999999872,1.757990413188369e-05,1.771674182970728e-05,2.725017265611637e-05,3.529664596159097e-05
7.049999999999872,1.757951915595886e-05,1.7717055326642e-05,2.725017276329931e-05,3.529657448260085e-05
7.054999999999872,1.757951662108501e-05,1.771698548325513e-05,2.725017323507791e-05,3.529650210434014e-05
7.059999999999872,1.757980336139483e-05,1.771662557173273e-05,2.725017410389714e-05,3.529642893312756e-05
7.064999999999872,1.758017273579882e-05,1.771618308441735e-05,2.725017538122601e-05,3.529635582021617e-05
7.069999999999871,1.758046551635823e-05,1.771581816634233e-05,2.725017704423488e-05,3.529628368270056e-05
7.074999999999871,1.758071557594333e-05,1.771549723859347e-05,2.725017903752524e-05,3.529621281453679e-05
7.079999999999871,1.758117727020258e-05,1.771496553449023e-05,2.725018128791983e-05,3.529614280469281e-05
7.084999999999871,1.758223872016735e-05,1.771383424413164e-05,2.725018372460261e-05,3.529607296429899e-05
7.089999999999871,1.758429743604582e-05,1.771170528692588e-05,2.725018629521107e-05,3.529600272297171e-05
7.094999999999871,1.758766061414834e-05,1.770827113115584e-05,2.725018897102459e-05,3.529593174530419e-05
7.099999999999871,1.759249212484599e-05,1.770336787450192e-05,2.725019173963154e-05,3.529585999934791e-05
7.104999999999871,1.759882651135885e-05,1.769696143913096e-05,2.725019458889422e-05,3.529578795048981e-05
7.109999999999871,1.760667939892468e-05,1.768903718807062e-05,2.725019748979103e-05,3.52957165869953e-05
7.114999999999871,1.761623500536638e-05,1.767941190072126e-05,2.72502003863613e-05,3.529564690608764e-05
7.11999999999987,1.762800028027265e-05,1.76675788071688e-05,2.725020319802984e-05,3.529557908744145e-05
7.12499999999987,1.764278982884351e-05,1.765272229140769e-05,2.725020583380929e-05,3.52955121202512e-05
7.12999999999987,1.766150889680243e-05,1.763393542485144e-05,2.725020821168474e-05,3.529544432165387e-05
7.13499999999987,1.768484736814323e-05,1.761052689644384e-05,2.725021027318123e-05,3.529537426458708e-05
7.13999999999987,1.771303780180819e-05,1.758226343412796e-05,2.725021198490649e-05,3.529530123593616e-05
7.14499999999987,1.77457348438669e-05,1.754949014212215e-05,2.725021332543619e-05,3.529522498598905e-05
7.14999999999987,1.7781968663814e-05,1.751317672508016e-05,2.725021426375423e-05,3.529514538889415e-05
7.15499999999987,1.782013193387194e-05,1.747493066248366e-05,2.725021474044011e-05,3.52950625963556e-05
7.15999999999987,1.785803817954014e-05,1.743693924428926e-05,2.725021466222528e-05,3.52949774238294e-05
7.164999999999869,1.789310110969722e-05,1.740179014578055e-05,2.725021391457105e-05,3.529489125547778e-05
7.169999999999869,1.792259093033711e-05,1.737221442210049e-05,2.725021238821465e-05,3.52948053524376e-05
7.174999999999869,1.794384468799517e-05,1.735087560389477e-05,2.725021000858897e-05,3.529472029188994e-05
7.179999999999869,1.795435915677197e-05,1.734027702473388e-05,2.725020675509252e-05,3.529463618150585e-05
7.184999999999869,1.795182628408948e-05,1.734272708794965e-05,2.725020266167188e-05,3.529455337203913e-05
7.189999999999869,1.793422932158941e-05,1.736024352577879e-05,2.725019779915958e-05,3.52944728473682e-05
7.194999999999869,1.790004581315366e-05,1.739435015638686e-05,2.72501922491389e-05,3.529439596954052e-05
7.199999999999869,1.784850418499202e-05,1.744581985402298e-05,2.725018608368438e-05,3.5294324039015e-05
7.204999999999869,1.777982467912084e-05,1.751443345702353e-05,2.725017936223795e-05,3.529425813614437e-05
7.209999999999869,1.769541680435123e-05,1.759878224656127e-05,2.725017214730272e-05,3.529419905091249e-05
7.214999999999868,1.759800110454072e-05,1.769614573746689e-05,2.72501645294425e-05,3.529414684200761e-05
7.219999999999868,1.749156038304239e-05,1.780253976752624e-05,2.725015664547271e-05,3.529410015056864e-05
7.224999999999868,1.738101373307756e-05,1.791304229196495e-05,2.725014867576355e-05,3.529405602504251e-05
7.229999999999868,1.72716236036626e-05,1.802238714252578e-05,2.725014081656811e-05,3.529401074618837e-05
7.234999999999868,1.716831361754946e-05,1.812564757909619e-05,2.725013323604153e-05,3.529396119664566e-05
7.239999999999868,1.707513657321734e-05,1.82187692323522e-05,2.725012603173264e-05,3.529390580556955e-05
7.244999999999868,1.699503380960024e-05,1.82988107654473e-05,2.725011920844688e-05,3.529384457504754e-05
7.249999999999868,1.692987037337703e-05,1.836390814926544e-05,2.72501126882096e-05,3.529377852264247e-05
7.254999999999868,1.68806436909395e-05,1.841306542984654e-05,2.725010635238881e-05,3.529370912078604e-05
7.259999999999867,1.684776660422171e-05,1.844587130242613e-05,2.725010010432236e-05,3.529363790664784e-05
7.264999999999867,1.683134787835302e-05,1.846221820544607e-05,2.72500939331512e-05,3.529356608379909e-05
7.269999999999867,1.683139121187687e-05,1.846210287757167e-05,2.725008795795444e-05,3.529349408944854e-05
7.274999999999867,1.684784136737886e-05,1.844558005284598e-05,2.725008243639256e-05,3.529342142022484e-05
7.279999999999867,1.688046528835902e-05,1.841288166441067e-05,2.725007773213973e-05,3.52933469527697e-05
7.284999999999867,1.692864141434538e-05,1.836462816977168e-05,2.725007424744793e-05,3.529326958411706e-05
7.289999999999867,1.699117267873203e-05,1.830201608234544e-05,2.725007233779314e-05,3.529318876107746e-05
7.294999999999867,1.706620879927045e-05,1.822689585194161e-05,2.725007223205958e-05,3.529310465121206e-05
7.299999999999867,1.715130115551411e-05,1.814171689260977e-05,2.725007398246267e-05,3.529301804812388e-05
7.304999999999866,1.72435705458573e-05,1.80493596419628e-05,2.725007746284125e-05,3.529293018782011e-05
7.309999999999866,1.733995010392512e-05,1.795289238331099e-05,2.725008242209007e-05,3.529284248723612e-05
7.314999999999866,1.743744727777887e-05,1.785530887053264e-05,2.725008858328459e-05,3.52927561483115e-05
7.319999999999866,1.753334845905232e-05,1.775932328889977e-05,2.725009576256987e-05,3.529267174795209e-05
7.324999999999866,1.762529930908891e-05,1.766728978179379e-05,2.725010397062809e-05,3.52925890908827e-05
7.329999999999866,1.771124907015371e-05,1.758125839168077e-05,2.72501134582429e-05,3.529250746183448e-05
7.334999999999866,1.778931494813983e-05,1.750311115658624e-05,2.725012467830057e-05,3.529242610472608e-05
7.339999999999866,1.785765387334693e-05,1.743469076489396e-05,2.725013815886955e-05,3.529234463824089e-05
7.344999999999866,1.791441291260195e-05,1.737785036386446e-05,2.725015431165069e-05,3.529226327646641e-05
7.349999999999866,1.795779504030659e-05,1.733438784553209e-05,2.725017322905101e-05,3.529218288583868e-05
7.354999999999865,1.798624551727952e-05,1.730585936267686e-05,2.725019454030438e-05,3.529210487995638e-05
7.359999999999865,1.799872975622841e-05,1.729330113693609e-05,2.72502173918237e-05,3.529203089316451e-05
7.364999999999865,1.799503350349273e-05,1.729692878348091e-05,2.725024058496063e-05,3.529196228697364e-05
7.369999999999865,1.797599370708033e-05,1.73159059966845e-05,2.725026285221033e-05,3.529189970376483e-05
7.374999999999865,1.794358392657096e-05,1.734825890632101e-05,2.725028319821426e-05,3.529184283289196e-05
7.379999999999865,1.790081648726456e-05,1.739097387879474e-05,2.725030119684824e-05,3.52917903660593e-05
7.384999999999865,1.78514576106931e-05,1.744028248701232e-05,2.725031713719765e-05,3.529174009770542e-05
7.389999999999865,1.779958489949977e-05,1.749210437517252e-05,2.725033195325571e-05,3.529168927467229e-05
7.394999999999865,1.774906753167111e-05,1.7542567730966e-05,2.725034694296838e-05,3.529163526263712e-05
7.399999999999864,1.77030981628752e-05,1.758847810795022e-05,2.725036335744882e-05,3.529157627082542e-05
7.404999999999864,1.766389740678545e-05,1.762761428368166e-05,2.725038199158982e-05,3.529151169046711e-05
7.409999999999864,1.763263359485937e-05,1.765880830742771e-05,2.725040291084152e-05,3.529144190228708e-05
7.414999999999864,1.760951461903718e-05,1.768185324830112e-05,2.725042540180975e-05,3.52913678673383e-05
7.419999999999864,1.759398204766557e-05,1.769730880967514e-05,2.725044815498323e-05,3.529129085734071e-05
7.424999999999864,1.75849614322477e-05,1.770625088380764e-05,2.725046960909987e-05,3.529121231605534e-05
7.429999999999864,1.7581136713318e-05,1.770999691388793e-05,2.72504883393374e-05,3.529113362720594e-05
7.434999999999864,1.758119865515221e-05,1.770985710821364e-05,2.725050337030704e-05,3.529105576336585e-05
7.439999999999864,1.758400590832837e-05,1.770697314713102e-05,2.725051433327183e-05,3.529097905545939e-05
7.444999999999864,1.758862812824333e-05,1.770227515156225e-05,2.725052144465278e-05,3.529090327980558e-05
7.449999999999863,1.759429739176727e-05,1.7696530612741e-05,2.725052533697066e-05,3.529082800450827e-05
7.454999999999863,1.760033403828937e-05,1.769041893256525e-05,2.725052680868946e-05,3.529075297085462e-05
7.459999999999863,1.760611196101343e-05,1.768456633743904e-05,2.725052657106327e-05,3.529067829845246e-05
7.464999999999863,1.761109201820226e-05,1.76795124038026e-05,2.725052506062306e-05,3.529060442200486e-05
7.469999999999863,1.761490489744122e-05,1.767562693944057e-05,2.725052236118809e-05,3.529053183688179e-05
7.474999999999863,1.761743656076975e-05,1.767302428895195e-05,2.725051824574527e-05,3.52904608497217e-05
7.479999999999863,1.761887496183181e-05,1.767151650305939e-05,2.725051231358049e-05,3.52903914648912e-05
7.484999999999863,1.761969932054082e-05,1.767062404122846e-05,2.725050417059417e-05,3.529032336176928e-05
7.489999999999863,1.762060700870456e-05,1.766964888097987e-05,2.725049358984427e-05,3.529025588968444e-05
7.494999999999862,1.762238034323703e-05,1.76678078076956e-05,2.72504806002837e-05,3.529018815093263e-05
7.499999999999862,1.762571670604537e-05,1.766440255299473e-05,2.725046548141915e-05,3.52901192590401e-05


==> Results/Transient_Nonlinear_Elastodynamics_MP_fullannulus_wave_par_surr/time.csv <==
1,0.005,2,44.982338,6.263002
2,0.01,2,25.025271,6.229948
3,0.015,2,25.215966,6.276192
4,0.02,2,25.30944,6.209247
5,0.025,2,25.447267,6.128254
6,0.03,2,24.668443,6.223207
7,0.035,2,25.053557,6.183516
8,0.04,2,25.376946,6.179775
9,0.045,2,25.152741,6.278368
10,0.05,2,25.072882,6.1765
11,0.05499999999999999,2,25.320836,6.317887
12,0.05999999999999999,2,24.819639,6.118862
13,0.06499999999999999,2,24.889848,6.204339
14,0.06999999999999999,2,24.924031,6.206197
15,0.075,2,25.078414,6.276187999999999
16,0.08,2,24.862988,6.251206
17,0.08500000000000001,2,25.104408,6.220382
18,0.09000000000000001,2,24.880444,6.220639
19,0.09500000000000001,2,24.693402,6.25676
20,0.1,2,25.258541,6.502763
21,0.105,2,25.068964,6.261956
22,0.11,2,25.080692,6.277165
23,0.115,2,24.690169,6.189244
24,0.12,2,25.32627,6.273839
25,0.125,2,24.858006,6.20292
26,0.13,2,24.971074,6.254557
27,0.135,2,24.731078,6.196244999999999
28,0.14,2,24.854817,6.222547
29,0.145,2,24.793159,6.364444
30,0.15,2,25.208855,6.529804
31,0.1550000000000001,2,24.721508,6.232915999999999
32,0.1600000000000001,2,24.775676,6.2898
33,0.1650000000000001,2,24.954266,6.254963
34,0.1700000000000001,2,25.147001,6.342137
35,0.1750000000000001,2,24.975485,6.394288
36,0.1800000000000001,2,25.251008,6.265339
37,0.1850000000000001,2,24.9059,6.281727
38,0.1900000000000001,2,24.963548,6.244799
39,0.1950000000000001,2,25.263802,6.301511
40,0.2000000000000001,2,25.22778,6.293584
41,0.2050000000000001,2,25.081296,6.340743
42,0.2100000000000001,2,24.96451,6.277887
43,0.2150000000000001,2,24.956095,6.283813
44,0.2200000000000001,2,24.845497,6.381682
45,0.2250000000000001,2,25.530177,6.418528999999999
46,0.2300000000000001,2,25.200602,6.285229
47,0.2350000000000001,2,25.030168,6.264122
48,0.2400000000000001,2,24.980629,6.281955
49,0.2450000000000001,2,24.987703,6.270635
50,0.2500000000000001,2,25.086765,6.343044
51,0.2550000000000001,2,25.189827,6.393456
52,0.2600000000000001,2,24.990711,6.273484
53,0.2650000000000001,2,25.104569,6.294143
54,0.2700000000000001,2,24.990272,6.303746
55,0.2750000000000001,2,25.000919,6.303547
56,0.2800000000000001,2,24.737417,6.336872
57,0.2850000000000001,2,25.134144,6.365199
58,0.2900000000000001,2,25.329833,6.356883
59,0.2950000000000002,2,24.963056,6.308504
60,0.3000000000000002,2,24.663392,6.233285
61,0.3050000000000002,2,24.78804,6.316863
62,0.3100000000000002,2,25.00309,6.397624
63,0.3150000000000002,2,25.008189,6.323916000000001
64,0.3200000000000002,2,24.974023,6.306737999999999
65,0.3250000000000002,2,24.819587,6.274295
66,0.3300000000000002,2,24.94741,6.330667
67,0.3350000000000002,2,25.092855,6.346486000000001
68,0.3400000000000002,2,24.723663,6.396825
69,0.3450000000000002,2,25.028876,6.322340000000001
70,0.3500000000000002,2,24.839631,6.290488
71,0.3550000000000002,2,25.012668,6.401617
72,0.3600000000000002,2,25.054924,6.415784
73,0.3650000000000002,2,25.208037,6.460066
74,0.3700000000000002,2,24.799748,6.364345999999999
75,0.3750000000000002,2,25.060622,6.279932000000001
76,0.3800000000000002,2,25.074148,6.359604
77,0.3850000000000002,2,24.947385,6.345346
78,0.3900000000000002,2,25.268412,6.474578
79,0.3950000000000002,2,24.946001,6.475649
80,0.4000000000000002,2,25.487305,6.439083999999999
81,0.4050000000000002,2,24.885655,6.366669
82,0.4100000000000003,2,24.822486,6.394446
83,0.4150000000000003,2,25.13919,6.416121
84,0.4200000000000003,2,25.007423,6.348896
85,0.4250000000000003,2,25.108814,6.359057
86,0.4300000000000003,2,25.033377,6.35623
87,0.4350000000000003,2,24.838751,6.339295
88,0.4400000000000003,2,24.937691,6.464124
89,0.4450000000000003,2,24.826155,6.355997
90,0.4500000000000003,2,25.127861,6.433409
91,0.4550000000000003,2,24.602479,6.293457
92,0.4600000000000003,2,24.516371,6.320335999999999
93,0.4650000000000003,2,24.621492,6.314598
94,0.4700000000000003,2,24.908303,6.350084000000001
95,0.4750000000000003,2,24.737676,6.416296
96,0.4800000000000003,2,25.085849,6.31606
97,0.4850000000000003,2,25.00549,6.386447
98,0.4900000000000003,2,24.769866,6.353522
99,0.4950000000000003,2,24.889461,6.387657
100,0.5000000000000003,2,25.101835,6.461141
101,0.5050000000000003,2,24.701413,6.407141
102,0.5100000000000003,2,25.13011,6.414586
103,0.5150000000000003,2,25.037497,6.34961
104,0.5200000000000004,2,25.135683,6.503193
105,0.5250000000000004,2,24.939827,6.304771
106,0.5300000000000004,2,25.508332,6.43724
107,0.5350000000000004,2,25.057253,6.441958
108,0.5400000000000004,2,25.118664,6.363945
109,0.5450000000000004,2,25.516798,6.540598
110,0.5500000000000004,2,25.118855,6.456066
111,0.5550000000000004,2,24.573012,6.454148
112,0.5600000000000004,2,24.787568,6.392970999999999
113,0.5650000000000004,2,24.909035,6.427358
114,0.5700000000000004,2,25.27967,6.426909
115,0.5750000000000004,2,24.818753,6.426753
116,0.5800000000000004,2,24.735358,6.385365999999999
117,0.5850000000000004,2,24.914486,6.365173
118,0.5900000000000004,2,25.047523,6.402153999999999
119,0.5950000000000004,2,24.975226,6.397214
120,0.6000000000000004,2,24.979996,6.388986
121,0.6050000000000004,2,24.969477,6.332586
122,0.6100000000000004,2,25.046045,6.368037
123,0.6150000000000004,2,24.931379,6.412438
124,0.6200000000000004,2,24.83712,6.387181
125,0.6250000000000004,2,24.826074,6.458073000000001
126,0.6300000000000004,2,24.67095,6.38406
127,0.6350000000000005,2,24.866886,6.565442
128,0.6400000000000005,2,24.524238,6.396988
129,0.6450000000000005,2,24.920839,6.428135
130,0.6500000000000005,2,24.950746,6.447912000000001
131,0.6550000000000005,2,25.266939,6.500374
132,0.6600000000000005,2,25.494809,6.491083
133,0.6650000000000005,2,24.889575,6.379567
134,0.6700000000000005,2,25.140132,6.481849
135,0.6750000000000005,2,24.821636,6.428323
136,0.6800000000000005,2,24.744998,6.301855
137,0.6850000000000005,2,24.872009,6.310256
138,0.6900000000000005,2,24.920666,6.401154
139,0.6950000000000005,2,25.287015,6.464584
140,0.7000000000000005,2,25.202609,6.597734
141,0.7050000000000005,2,25.046911,6.400349
142,0.7100000000000005,2,24.886721,6.320650000000001
143,0.7150000000000005,2,25.000253,6.383862000000001
144,0.7200000000000005,2,24.856967,6.315021
145,0.7250000000000005,2,24.878774,6.361537
146,0.7300000000000005,2,25.16509,6.494618
147,0.7350000000000005,2,24.838687,6.475727
148,0.7400000000000005,2,25.082801,6.407223999999999
149,0.7450000000000006,2,25.397455,6.668139
150,0.7500000000000006,2,24.979056,6.388870000000001
151,0.7550000000000006,2,24.869094,6.348511999999999
152,0.7600000000000006,2,25.245391,6.45127
153,0.7650000000000006,2,24.763314,6.353329
154,0.7700000000000006,2,24.409119,6.296730999999999
155,0.7750000000000006,2,24.413066,6.472242
156,0.7800000000000006,2,24.790311,6.407983
157,0.7850000000000006,2,25.330811,6.505070999999999
158,0.7900000000000006,2,24.818801,6.371166
159,0.7950000000000006,2,25.010774,6.260437
160,0.8000000000000006,2,25.078827,6.399556
161,0.8050000000000006,2,24.76879,6.52803
162,0.8100000000000006,2,24.923714,6.407332
163,0.8150000000000006,2,24.659974,6.46686
164,0.8200000000000006,2,25.463307,6.477482
165,0.8250000000000006,2,25.067215,6.48897
166,0.8300000000000006,2,25.112244,6.417381000000001
167,0.8350000000000006,2,25.101728,6.540393
168,0.8400000000000006,2,25.045397,6.496713
169,0.8450000000000006,2,24.732054,6.486694999999999
170,0.8500000000000006,2,24.846447,6.367362
171,0.8550000000000006,2,25.010083,6.504581
172,0.8600000000000007,2,25.065988,6.36522
173,0.8650000000000007,2,24.721064,6.426377
174,0.8700000000000007,2,24.771006,6.304274
175,0.8750000000000007,2,24.787061,6.325055
176,0.8800000000000007,2,24.785619,6.34338
177,0.8850000000000007,2,24.924861,6.278983999999999
178,0.8900000000000007,2,24.892442,6.326481
179,0.8950000000000007,2,24.650341,6.351032
180,0.9000000000000007,2,24.839649,6.349211
181,0.9050000000000007,2,24.906875,6.358092
182,0.9100000000000007,2,25.137474,6.457377
183,0.9150000000000007,2,25.060168,6.398285
184,0.9200000000000007,2,25.248508,6.555753
185,0.9250000000000007,2,24.72238,6.488462
186,0.9300000000000007,2,24.794232,6.478611
187,0.9350000000000007,2,25.004458,6.383419
188,0.9400000000000007,2,24.630795,6.341756
189,0.9450000000000007,2,24.71104,6.43004
190,0.9500000000000007,2,24.754589,6.405811
191,0.9550000000000007,2,25.333823,6.494725
192,0.9600000000000007,2,25.000063,6.444808
193,0.9650000000000007,2,24.724464,6.463096
194,0.9700000000000008,2,25.291582,6.509805
195,0.9750000000000008,2,24.607384,6.359577
196,0.9800000000000008,2,25.012472,6.468163000000001
197,0.9850000000000008,2,25.046539,6.453395
198,0.9900000000000008,2,24.640807,6.322438999999999
199,0.9950000000000008,2,24.879226,6.450237
200,1.000000000000001,2,24.662634,6.364818
201,1.005000000000001,2,24.999577,6.381968000000001
202,1.01,2,24.950197,6.505848
203,1.015,2,24.997389,6.403019
204,1.02,2,24.815786,6.308125
205,1.025,2,24.904629,6.385877
206,1.03,2,24.858165,6.397019
207,1.035,2,24.586704,6.366709
208,1.04,2,25.076822,6.437453
209,1.045,2,24.669368,6.431483
210,1.05,2,24.449515,6.294941
211,1.054999999999999,2,25.109949,6.408503
212,1.059999999999999,2,24.857246,6.314353000000001
213,1.064999999999999,2,24.351672,6.282655
214,1.069999999999999,2,24.726175,6.400377
215,1.074999999999999,2,24.967307,6.441746999999999
216,1.079999999999999,2,24.637606,6.457955
217,1.084999999999999,2,24.771329,6.523362
218,1.089999999999999,2,25.070921,6.472944999999999
219,1.094999999999999,2,24.785147,6.455724
220,1.099999999999999,2,25.494419,6.481007
221,1.104999999999998,2,25.141295,6.419081
222,1.109999999999998,2,25.002307,6.425305
223,1.114999999999998,2,25.135935,6.376029
224,1.119999999999998,2,24.752035,6.419833
225,1.124999999999998,2,25.008272,6.427565
226,1.129999999999998,2,24.84876,6.391826
227,1.134999999999998,2,24.99883,6.408261
228,1.139999999999998,2,25.108451,6.34806
229,1.144999999999998,2,25.124475,6.395334999999999
230,1.149999999999997,2,24.383205,6.432145999999999
231,1.154999999999997,2,24.768779,6.354857
232,1.159999999999997,2,25.372093,6.46014
233,1.164999999999997,2,24.969795,6.379467999999999
234,1.169999999999997,2,24.823667,6.467489
235,1.174999999999997,2,25.512432,6.544106
236,1.179999999999997,2,25.603863,6.478888
237,1.184999999999997,2,24.63435,6.356482
238,1.189999999999997,2,24.922271,6.324174
239,1.194999999999997,2,24.688457,6.288733000000001
240,1.199999999999996,2,25.101204,6.3612
241,1.204999999999996,2,24.775257,6.377237
242,1.209999999999996,2,24.985117,6.447208
243,1.214999999999996,2,24.879106,6.411728999999999
244,1.219999999999996,2,25.348269,6.412853999999999
245,1.224999999999996,2,25.264479,6.444356
246,1.229999999999996,2,25.097975,6.41453
247,1.234999999999996,2,25.413129,6.439662
248,1.239999999999996,2,25.063773,6.45977
249,1.244999999999995,2,25.003108,6.384548000000001
250,1.249999999999995,2,24.625234,6.349279
251,1.254999999999995,2,25.335702,6.456785
252,1.259999999999995,2,24.681953,6.430740999999999
253,1.264999999999995,2,25.272157,6.400044
254,1.269999999999995,2,24.764968,6.464417
255,1.274999999999995,2,24.855849,6.383423000000001
256,1.279999999999995,2,24.878814,6.381453
257,1.284999999999995,2,24.779668,6.328434
258,1.289999999999994,2,24.682087,6.280124
259,1.294999999999994,2,25.122214,6.545617
260,1.299999999999994,2,24.975772,6.38148
261,1.304999999999994,2,25.102494,6.484888
262,1.309999999999994,2,25.04356,6.371665999999999
263,1.314999999999994,2,25.490316,6.598418000000001
264,1.319999999999994,2,25.208572,6.529445
265,1.324999999999994,2,25.26012,6.384262
266,1.329999999999994,2,25.317951,6.497964
267,1.334999999999994,2,25.243987,6.49507
268,1.339999999999993,2,25.248164,6.462888
269,1.344999999999993,2,24.789962,6.347687000000001
270,1.349999999999993,2,25.064,6.429741
271,1.354999999999993,2,25.181368,6.429613
272,1.359999999999993,2,24.732135,6.366359
273,1.364999999999993,2,24.532397,6.364202
274,1.369999999999993,2,24.960493,6.418702
275,1.374999999999993,2,24.857241,6.38131
276,1.379999999999993,2,24.779305,6.47079
277,1.384999999999992,2,25.193672,6.448366
278,1.389999999999992,2,25.237325,6.466756999999999
279,1.394999999999992,2,24.834491,6.451136999999999
280,1.399999999999992,2,24.859525,6.417671
281,1.404999999999992,2,25.147581,6.430382
282,1.409999999999992,2,24.762348,6.386173
283,1.414999999999992,2,24.950744,6.464592
284,1.419999999999992,2,24.841887,6.410378
285,1.424999999999992,2,24.898828,6.371277
286,1.429999999999992,2,24.844626,6.295529
287,1.434999999999991,2,24.941123,6.368805
288,1.439999999999991,2,24.890453,6.369395000000001
289,1.444999999999991,2,24.453873,6.440802
290,1.449999999999991,2,24.565794,6.383634
291,1.454999999999991,2,24.58817,6.334412
292,1.459999999999991,2,24.845074,6.402096
293,1.464999999999991,2,25.010295,6.308883
294,1.469999999999991,2,24.477971,6.283324
295,1.474999999999991,2,25.18221,6.338744
296,1.47999999999999,2,24.912254,6.379063
297,1.48499999999999,2,24.712555,6.350833
298,1.48999999999999,2,24.770431,6.351027
299,1.49499999999999,2,24.874573,6.325068
300,1.49999999999999,2,24.685996,6.338395
301,1.50499999999999,2,25.510533,6.460144
302,1.50999999999999,2,24.929883,6.287259000000001
303,1.51499999999999,2,24.742588,6.310211000000001
304,1.51999999999999,2,24.921531,6.40427
305,1.524999999999989,2,24.828591,6.435722999999999
306,1.529999999999989,2,24.805843,6.348915
307,1.534999999999989,2,25.14475,6.501899
308,1.539999999999989,2,25.028613,6.363530000000001
309,1.544999999999989,2,25.066003,6.396805
310,1.549999999999989,2,25.08129,6.397677
311,1.554999999999989,2,24.832927,6.351265
312,1.559999999999989,2,24.999645,6.36359
313,1.564999999999989,2,24.660857,6.325125
314,1.569999999999989,2,24.79736,6.358649
315,1.574999999999988,2,24.825297,6.384481
316,1.579999999999988,2,24.877787,6.329582
317,1.584999999999988,2,24.782588,6.345513
318,1.589999999999988,2,25.052979,6.382584
319,1.594999999999988,2,24.829506,6.386003000000001
320,1.599999999999988,2,24.811796,6.330104
321,1.604999999999988,2,25.304987,6.452785
322,1.609999999999988,2,24.816774,6.336097000000001
323,1.614999999999988,2,24.978396,6.3659
324,1.619999999999987,2,24.654048,6.335072
325,1.624999999999987,2,24.765977,6.421577
326,1.629999999999987,2,25.21313,6.424575
327,1.634999999999987,2,24.452874,6.305077000000001
328,1.639999999999987,2,24.954687,6.36083
329,1.644999999999987,2,25.077631,6.415279
330,1.649999999999987,2,24.796763,6.386059
331,1.654999999999987,2,25.032872,6.359991
332,1.659999999999987,2,25.123716,6.340272
333,1.664999999999986,2,24.792876,6.335685
334,1.669999999999986,2,24.822826,6.319165999999999
335,1.674999999999986,2,24.850695,6.42819
336,1.679999999999986,2,24.872684,6.43886
337,1.684999999999986,2,24.977681,6.400807
338,1.689999999999986,2,24.850154,6.384033000000001
339,1.694999999999986,2,24.891589,6.366718000000001
340,1.699999999999986,2,25.159397,6.385362
341,1.704999999999986,2,24.948677,6.359712
342,1.709999999999986,2,24.82888,6.417374000000001
343,1.714999999999985,2,25.147665,6.392965
344,1.719999999999985,2,24.698492,6.313449
345,1.724999999999985,2,24.917257,6.398406
346,1.729999999999985,2,24.996544,6.389056
347,1.734999999999985,2,25.03127,6.340506
348,1.739999999999985,2,24.905142,6.402152
349,1.744999999999985,2,24.923554,6.314287
350,1.749999999999985,2,24.660759,6.314317
351,1.754999999999985,2,24.74142,6.340987
352,1.759999999999984,2,24.638608,6.323841
353,1.764999999999984,2,24.785854,6.382308
354,1.769999999999984,2,24.973637,6.360535
355,1.774999999999984,2,24.724569,6.342167
356,1.779999999999984,2,25.142458,6.373273
357,1.784999999999984,2,24.707959,6.350542
358,1.789999999999984,2,24.700208,6.397996
359,1.794999999999984,2,24.857488,6.31424
360,1.799999999999984,2,24.830723,6.316238
361,1.804999999999984,2,25.496068,6.376173
362,1.809999999999983,2,24.862202,6.330525
363,1.814999999999983,2,24.821096,6.327104
364,1.819999999999983,2,24.934509,6.451774
365,1.824999999999983,2,24.994992,6.331235
366,1.829999999999983,2,25.243697,6.603866
367,1.834999999999983,2,25.125547,6.376941
368,1.839999999999983,2,24.941873,6.294432
369,1.844999999999983,2,24.987492,6.35331
370,1.849999999999983,2,25.031613,6.345059
371,1.854999999999982,2,24.898352,6.381143
372,1.859999999999982,2,25.344339,6.536665
373,1.864999999999982,2,24.638611,6.336202999999999
374,1.869999999999982,2,24.778746,6.341133
375,1.874999999999982,2,24.689239,6.347809
376,1.879999999999982,2,24.598456,6.345061
377,1.884999999999982,2,24.817085,6.443464000000001
378,1.889999999999982,2,25.028631,6.395227
379,1.894999999999982,2,24.976505,6.529508
380,1.899999999999981,2,24.551752,6.461577
381,1.904999999999981,2,24.664635,6.376445
382,1.909999999999981,2,24.96408,6.414667
383,1.914999999999981,2,24.78965,6.313226999999999
384,1.919999999999981,2,24.804356,6.292291000000001
385,1.924999999999981,2,25.148698,6.349664
386,1.929999999999981,2,24.611005,6.3281
387,1.934999999999981,2,25.291362,6.378779
388,1.939999999999981,2,24.917243,6.389699999999999
389,1.944999999999981,2,24.692312,6.304805
390,1.94999999999998,2,24.973194,6.527865
391,1.95499999999998,2,25.087915,6.475186
392,1.95999999999998,2,24.972331,6.405134
393,1.96499999999998,2,25.206192,6.501711999999999
394,1.96999999999998,2,24.667626,6.469747
395,1.97499999999998,2,25.165348,6.458632
396,1.97999999999998,2,24.929307,6.336017
397,1.98499999999998,2,25.378545,6.412045
398,1.98999999999998,2,24.884164,6.359472999999999
399,1.994999999999979,2,24.734393,6.425001999999999
400,1.999999999999979,2,24.58593,6.369504
401,2.004999999999979,2,24.78919,6.446667
402,2.009999999999979,2,24.749131,6.404103
403,2.014999999999979,2,25.075556,6.507599
404,2.019999999999979,2,24.683426,6.409265
405,2.024999999999979,2,25.283316,6.416042
406,2.029999999999979,2,24.869619,6.437079
407,2.034999999999979,2,24.990892,6.401044
408,2.039999999999979,2,24.789072,6.46565
409,2.044999999999979,2,24.98736,6.49488
410,2.049999999999979,2,24.640283,6.434851
411,2.054999999999978,2,24.592196,6.322266
412,2.059999999999978,2,24.942076,6.365875
413,2.064999999999978,2,25.046959,6.362572999999999
414,2.069999999999978,2,24.682112,6.452666000000001
415,2.074999999999978,2,24.805152,6.335542
416,2.079999999999978,2,24.819579,6.411201
417,2.084999999999978,2,24.725011,6.411559
418,2.089999999999978,2,24.708782,6.345288
419,2.094999999999978,2,25.074457,6.390992
420,2.099999999999977,2,24.587715,6.299293
421,2.104999999999977,2,24.896297,6.394788
422,2.109999999999977,2,24.742345,6.397033
423,2.114999999999977,2,25.042418,6.420645
424,2.119999999999977,2,24.762655,6.469263
425,2.124999999999977,2,24.49684,6.364356
426,2.129999999999977,2,24.855024,6.38554
427,2.134999999999977,2,24.97903,6.586003
428,2.139999999999977,2,24.764311,6.480559
429,2.144999999999976,2,24.136539,6.37468
430,2.149999999999976,2,24.954793,6.428052
431,2.154999999999976,2,25.16158,6.493972
432,2.159999999999976,2,24.925794,6.340799000000001
433,2.164999999999976,2,24.464795,6.330293
434,2.169999999999976,2,24.997407,6.483546
435,2.174999999999976,2,24.970711,6.481123999999999
436,2.179999999999976,2,24.907937,6.464042
437,2.184999999999976,2,24.618318,6.40052
438,2.189999999999976,2,24.900649,6.453954
439,2.194999999999975,2,24.791017,6.390415
440,2.199999999999975,2,24.599181,6.293354000000001
441,2.204999999999975,2,24.843037,6.338010000000001
442,2.209999999999975,2,24.860004,6.357939
443,2.214999999999975,2,25.190455,6.477111
444,2.219999999999975,2,24.866838,6.44092
445,2.224999999999975,2,24.758352,6.483554
446,2.229999999999975,2,25.128008,6.359068
447,2.234999999999975,2,24.777204,6.394329
448,2.239999999999974,2,25.029661,6.537651
449,2.244999999999974,2,24.978638,6.405257000000001
450,2.249999999999974,2,24.986459,6.401683
451,2.254999999999974,2,25.04718,6.447839
452,2.259999999999974,2,24.771529,6.360507
453,2.264999999999974,2,24.947496,6.370755
454,2.269999999999974,2,25.086921,6.457788
455,2.274999999999974,2,24.851357,6.468092
456,2.279999999999974,2,24.991952,6.456413
457,2.284999999999973,2,25.220008,6.474959
458,2.289999999999973,2,24.979194,6.408364
459,2.294999999999973,2,24.934386,6.434661999999999
460,2.299999999999973,2,24.965111,6.400892
461,2.304999999999973,2,24.791578,6.403363000000001
462,2.309999999999973,2,24.433246,6.32765
463,2.314999999999973,2,24.741914,6.394541
464,2.319999999999973,2,25.037059,6.402562
465,2.324999999999973,2,24.620175,6.378875
466,2.329999999999973,2,25.023184,6.41123
467,2.334999999999972,2,25.027668,6.370924
468,2.339999999999972,2,25.122517,6.54127
469,2.344999999999972,2,24.720413,6.416856
470,2.349999999999972,2,25.321565,6.389962
471,2.354999999999972,2,25.019297,6.374815
472,2.359999999999972,2,25.021359,6.377771
473,2.364999999999972,2,25.230148,6.403556
474,2.369999999999972,2,24.911198,6.359073
475,2.374999999999972,2,24.662311,6.334367
476,2.379999999999971,2,24.58542,6.370314
477,2.384999999999971,2,24.949384,6.433315
478,2.389999999999971,2,25.081831,6.434287
479,2.394999999999971,2,25.087065,6.453203999999999
480,2.399999999999971,2,24.701017,6.323038
481,2.404999999999971,2,24.766596,6.549981
482,2.409999999999971,2,24.958445,6.407045
483,2.414999999999971,2,25.085347,6.329591
484,2.419999999999971,2,25.06723,6.348662
485,2.424999999999971,2,24.850237,6.39649
486,2.42999999999997,2,24.92454,6.375859
487,2.43499999999997,2,24.750118,6.398327999999999
488,2.43999999999997,2,24.952355,6.37855
489,2.44499999999997,2,24.859261,6.411026
490,2.44999999999997,2,25.061087,6.325138
491,2.45499999999997,2,25.173549,6.38368
492,2.45999999999997,2,24.760208,6.400415
493,2.46499999999997,2,24.765062,6.415395
494,2.46999999999997,2,24.968064,6.509946
495,2.474999999999969,2,24.950588,6.466124000000001
496,2.479999999999969,2,24.747764,6.376249
497,2.484999999999969,2,25.08791,6.343235999999999
498,2.489999999999969,2,24.87951,6.318919
499,2.494999999999969,2,25.20135,6.361645
500,2.499999999999969,2,24.780115,6.326420000000001
501,2.504999999999969,2,24.976675,6.4394
502,2.509999999999969,2,24.79203,6.471492
503,2.514999999999969,2,25.031161,6.440097
504,2.519999999999968,2,24.817219,6.419544
505,2.524999999999968,2,25.03887,6.4812
506,2.529999999999968,2,24.991105,6.401561
507,2.534999999999968,2,24.986879,6.484857
508,2.539999999999968,2,24.967109,6.536445000000001
509,2.544999999999968,2,24.953355,6.347623
510,2.549999999999968,2,24.967181,6.40305
511,2.554999999999968,2,24.734513,6.321269
512,2.559999999999968,2,24.59972,6.343278
513,2.564999999999968,2,24.889899,6.38783
514,2.569999999999967,2,24.849866,6.350439
515,2.574999999999967,2,24.796033,6.499878
516,2.579999999999967,2,24.653862,6.376538
517,2.584999999999967,2,24.727486,6.471522
518,2.589999999999967,2,24.903449,6.344184
519,2.594999999999967,2,24.926797,6.419783
520,2.599999999999967,2,24.82533,6.390434
521,2.604999999999967,2,24.759794,6.318274000000001
522,2.609999999999967,2,25.056946,6.356358
523,2.614999999999966,2,25.101342,6.449917
524,2.619999999999966,2,24.90832,6.487748
525,2.624999999999966,2,24.960822,6.471102
526,2.629999999999966,2,24.69351,6.40116
527,2.634999999999966,2,25.099601,6.391791
528,2.639999999999966,2,24.998628,6.429130000000001
529,2.644999999999966,2,25.100585,6.439843
530,2.649999999999966,2,24.919782,6.353332
531,2.654999999999966,2,24.669548,6.432971999999999
532,2.659999999999966,2,24.787917,6.317458
533,2.664999999999965,2,24.33675,6.306267999999999
534,2.669999999999965,2,24.945602,6.367124
535,2.674999999999965,2,24.962739,6.383303
536,2.679999999999965,2,24.276258,6.336553
537,2.684999999999965,2,25.042001,6.504473
538,2.689999999999965,2,24.496792,6.33632
539,2.694999999999965,2,24.608793,6.378213000000001
540,2.699999999999965,2,24.953697,6.362203
541,2.704999999999965,2,25.050919,6.410949
542,2.709999999999964,2,24.696625,6.438722
543,2.714999999999964,2,24.627648,6.427884000000001
544,2.719999999999964,2,24.653727,6.425222
545,2.724999999999964,2,24.879497,6.422124999999999
546,2.729999999999964,2,25.067416,6.476535999999999
547,2.734999999999964,2,24.643818,6.397128
548,2.739999999999964,2,24.820182,6.336519
549,2.744999999999964,2,25.343988,6.431388
550,2.749999999999964,2,24.75371,6.295205
551,2.754999999999963,2,24.847619,6.406007
552,2.759999999999963,2,25.00866,6.380267
553,2.764999999999963,2,24.429357,6.434202
554,2.769999999999963,2,24.966069,6.460799
555,2.774999999999963,2,24.830559,6.401954999999999
556,2.779999999999963,2,24.787263,6.359262
557,2.784999999999963,2,24.827613,6.467625
558,2.789999999999963,2,25.188938,6.456878
559,2.794999999999963,2,25.064195,6.318715
560,2.799999999999963,2,24.829468,6.365294
561,2.804999999999962,2,25.062146,6.396098
562,2.809999999999962,2,24.969555,6.451282
563,2.814999999999962,2,24.914719,6.399052
564,2.819999999999962,2,25.147718,6.559543
565,2.824999999999962,2,24.96242,6.524105
566,2.829999999999962,2,24.728216,6.32202
567,2.834999999999962,2,24.976182,6.403858
568,2.839999999999962,2,24.625269,6.383612
569,2.844999999999962,2,24.783416,6.386252000000001
570,2.849999999999961,2,24.700283,6.353226
571,2.854999999999961,2,24.76661,6.368220000000001
572,2.859999999999961,2,24.496406,6.379609
573,2.864999999999961,2,25.050473,6.439230999999999
574,2.869999999999961,2,24.84847,6.542947
575,2.874999999999961,2,24.956981,6.449402
576,2.879999999999961,2,25.000262,6.403328
577,2.884999999999961,2,24.875437,6.361253
578,2.889999999999961,2,25.087364,6.463982
579,2.89499999999996,2,24.844231,6.421189
580,2.89999999999996,2,24.562663,6.373414
581,2.90499999999996,2,24.782751,6.411806
582,2.90999999999996,2,25.066439,6.413289000000001
583,2.91499999999996,2,24.992127,6.419986
584,2.91999999999996,2,25.089668,6.480766
585,2.92499999999996,2,24.857707,6.422874999999999
586,2.92999999999996,2,24.707007,6.42371
587,2.93499999999996,2,25.168547,6.383034
588,2.93999999999996,2,25.034638,6.38105
589,2.944999999999959,2,25.093937,6.366713
590,2.949999999999959,2,24.780707,6.374491
591,2.954999999999959,2,24.967996,6.399551
592,2.959999999999959,2,24.998681,6.441893
593,2.964999999999959,2,25.061493,6.390619
594,2.969999999999959,2,24.626323,6.355632
595,2.974999999999959,2,24.91273,6.421022
596,2.979999999999959,2,25.101811,6.465336000000001
597,2.984999999999959,2,25.000287,6.401023
598,2.989999999999958,2,24.964678,6.432301
599,2.994999999999958,2,24.467137,6.350181
600,2.999999999999958,2,24.813422,6.406967
601,3.004999999999958,2,25.143818,6.439098
602,3.009999999999958,2,24.631679,6.361084
603,3.014999999999958,2,24.754573,6.411519
604,3.019999999999958,2,25.220006,6.504766
605,3.024999999999958,2,25.342707,6.498150000000001
606,3.029999999999958,2,25.211723,6.457877
607,3.034999999999958,2,25.427324,6.433082000000001
608,3.039999999999957,2,24.796299,6.371628
609,3.044999999999957,2,25.084164,6.433591
610,3.049999999999957,2,24.599623,6.318979
611,3.054999999999957,2,24.955163,6.40623
612,3.059999999999957,2,25.248104,6.49826
613,3.064999999999957,2,25.337139,6.384327000000001
614,3.069999999999957,2,24.767054,6.430462
615,3.074999999999957,2,24.625753,6.486609
616,3.079999999999957,2,25.0753,6.439997999999999
617,3.084999999999956,2,25.091548,6.506148
618,3.089999999999956,2,25.089628,6.377083000000001
619,3.094999999999956,2,25.22213,6.427654
620,3.099999999999956,2,24.830491,6.341321
621,3.104999999999956,2,25.189377,6.47678
622,3.109999999999956,2,24.693478,6.311989000000001
623,3.114999999999956,2,24.935859,6.401036
624,3.119999999999956,2,24.999123,6.402887
625,3.124999999999956,2,24.744236,6.41385
626,3.129999999999955,2,24.903113,6.410458
627,3.134999999999955,2,25.113389,6.453926
628,3.139999999999955,2,24.61398,6.276804
629,3.144999999999955,2,24.807622,6.336073000000001
630,3.149999999999955,2,24.428478,6.35869
631,3.154999999999955,2,24.560161,6.374819
632,3.159999999999955,2,24.933992,6.369375
633,3.164999999999955,2,24.675545,6.369375
634,3.169999999999955,2,25.177849,6.384752
635,3.174999999999955,2,25.113527,6.439878
636,3.179999999999954,2,24.874815,6.374794
637,3.184999999999954,2,24.932884,6.409345
638,3.189999999999954,2,24.69972,6.356371
639,3.194999999999954,2,25.062687,6.363332
640,3.199999999999954,2,25.028622,6.504208999999999
641,3.204999999999954,2,25.147015,6.539813000000001
642,3.209999999999954,2,25.456317,6.451793
643,3.214999999999954,2,24.879824,6.378916
644,3.219999999999954,2,24.972177,6.47864
645,3.224999999999953,2,24.89822,6.354252
646,3.229999999999953,2,25.141156,6.507393
647,3.234999999999953,2,25.023716,6.354698000000001
648,3.239999999999953,2,24.97925,6.436232
649,3.244999999999953,2,24.980799,6.356993
650,3.249999999999953,2,25.021117,6.449095
651,3.254999999999953,2,25.05374,6.407622
652,3.259999999999953,2,24.903402,6.454485
653,3.264999999999953,2,25.161209,6.390357
654,3.269999999999953,2,24.837849,6.369148
655,3.274999999999952,2,25.164152,6.43393
656,3.279999999999952,2,24.760391,6.376723999999999
657,3.284999999999952,2,24.918623,6.363776
658,3.289999999999952,2,24.817828,6.486066
659,3.294999999999952,2,24.936699,6.401005
660,3.299999999999952,2,24.583632,6.441496
661,3.304999999999952,2,24.94762,6.396328
662,3.309999999999952,2,24.863944,6.419778
663,3.314999999999952,2,24.913475,6.488927
664,3.319999999999951,2,24.777932,6.425717000000001
665,3.324999999999951,2,24.598571,6.422583
666,3.329999999999951,2,25.176155,6.495652
667,3.334999999999951,2,25.047463,6.365923
668,3.339999999999951,2,24.7955,6.359346
669,3.344999999999951,2,25.030025,6.389445
670,3.349999999999951,2,24.913696,6.42375
671,3.354999999999951,2,25.088315,6.524475000000001
672,3.359999999999951,2,25.203233,6.450936
673,3.36499999999995,2,25.174106,6.442585
674,3.36999999999995,2,24.904319,6.462540000000001
675,3.37499999999995,2,25.115959,6.370032999999999
676,3.37999999999995,2,24.938624,6.386656
677,3.38499999999995,2,24.833201,6.385384
678,3.38999999999995,2,24.741319,6.353797
679,3.39499999999995,2,24.994293,6.437626
680,3.39999999999995,2,24.599246,6.341654
681,3.40499999999995,2,25.395014,6.581881
682,3.40999999999995,2,24.703936,6.38883
683,3.414999999999949,2,24.689427,6.359184
684,3.419999999999949,2,24.904518,6.411818999999999
685,3.424999999999949,2,25.090372,6.639278
686,3.429999999999949,2,24.764297,6.455433
687,3.434999999999949,2,24.861199,6.356164
688,3.439999999999949,2,24.82576,6.372246
689,3.444999999999949,2,24.927222,6.321045
690,3.449999999999949,2,24.879222,6.396848
691,3.454999999999949,2,24.813282,6.328289
692,3.459999999999948,2,25.190058,6.427519
693,3.464999999999948,2,24.383424,6.36866
694,3.469999999999948,2,24.925176,6.447467
695,3.474999999999948,2,25.240058,6.448291
696,3.479999999999948,2,25.102679,6.385066999999999
697,3.484999999999948,2,24.978358,6.33273
698,3.489999999999948,2,25.023227,6.339261
699,3.494999999999948,2,24.764922,6.276567
700,3.499999999999948,2,25.034675,6.345534
701,3.504999999999947,2,25.115849,6.60288
702,3.509999999999947,2,24.833804,6.370017000000001
703,3.514999999999947,2,24.786275,6.378445
704,3.519999999999947,2,25.387405,6.508872999999999
705,3.524999999999947,2,24.826435,6.370657
706,3.529999999999947,2,25.003505,6.479086
707,3.534999999999947,2,24.942571,6.420668
708,3.539999999999947,2,25.099261,6.422788000000001
709,3.544999999999947,2,24.897988,6.447065
710,3.549999999999947,2,24.908819,6.390295
711,3.554999999999946,2,24.721732,6.433068
712,3.559999999999946,2,25.120897,6.383781
713,3.564999999999946,2,24.942991,6.363047
714,3.569999999999946,2,25.271905,6.476126
715,3.574999999999946,2,24.947671,6.371675
716,3.579999999999946,2,24.640706,6.39344
717,3.584999999999946,2,24.851531,6.432644
718,3.589999999999946,2,24.721733,6.359732
719,3.594999999999946,2,24.74666,6.418939
720,3.599999999999945,2,24.81627,6.408063
721,3.604999999999945,2,25.010473,6.346306999999999
722,3.609999999999945,2,24.825603,6.403897
723,3.614999999999945,2,24.921581,6.371743
724,3.619999999999945,2,24.798127,6.410543
725,3.624999999999945,2,24.839225,6.475914
726,3.629999999999945,2,25.188776,6.402141
727,3.634999999999945,2,24.845999,6.395827
728,3.639999999999945,2,24.669231,6.257944
729,3.644999999999945,2,24.950534,6.429262
730,3.649999999999944,2,24.721853,6.404446
731,3.654999999999944,2,24.702414,6.458208
732,3.659999999999944,2,25.20626,6.584037
733,3.664999999999944,2,24.978032,6.510842999999999
734,3.669999999999944,2,25.049249,6.347985
735,3.674999999999944,2,24.792957,6.350673
736,3.679999999999944,2,25.227473,6.486168
737,3.684999999999944,2,24.758119,6.409435999999999
738,3.689999999999944,2,24.9421,6.361521
739,3.694999999999943,2,24.734315,6.413297
740,3.699999999999943,2,24.932792,6.370671
741,3.704999999999943,2,24.956307,6.341709
742,3.709999999999943,2,24.734369,6.319576
743,3.714999999999943,2,24.805623,6.360782
744,3.719999999999943,2,24.923411,6.397049
745,3.724999999999943,2,25.089885,6.434862000000001
746,3.729999999999943,2,25.010719,6.448406
747,3.734999999999943,2,24.904133,6.449685000000001
748,3.739999999999942,2,24.924766,6.390635
749,3.744999999999942,2,24.481267,6.320992
750,3.749999999999942,2,25.00916,6.387475
751,3.754999999999942,2,24.822091,6.346382
752,3.759999999999942,2,24.830557,6.356066
753,3.764999999999942,2,24.85159,6.455294
754,3.769999999999942,2,24.667691,6.339632
755,3.774999999999942,2,24.827933,6.344083
756,3.779999999999942,2,25.131936,6.374241
757,3.784999999999942,2,24.897145,6.354136
758,3.789999999999941,2,24.699048,6.382597
759,3.794999999999941,2,25.035976,6.440627
760,3.799999999999941,2,24.365586,6.343555
761,3.804999999999941,2,24.852399,6.35367
762,3.809999999999941,2,24.859838,6.34071
763,3.814999999999941,2,24.736978,6.341714
764,3.819999999999941,2,24.588495,6.332186
765,3.824999999999941,2,24.814641,6.282932000000001
766,3.829999999999941,2,24.792617,6.405011999999999
767,3.83499999999994,2,24.639245,6.404075
768,3.83999999999994,2,24.981162,6.366690999999999
769,3.84499999999994,2,24.965863,6.398167
770,3.84999999999994,2,24.917001,6.285397
771,3.85499999999994,2,25.318117,6.424925
772,3.85999999999994,2,24.78461,6.322209
773,3.86499999999994,2,24.726113,6.399935
774,3.86999999999994,2,24.914163,6.410190999999999
775,3.87499999999994,2,25.00382,6.386839999999999
776,3.879999999999939,2,25.010143,6.406899
777,3.884999999999939,2,24.737304,6.335488
778,3.889999999999939,2,24.873319,6.468479
779,3.894999999999939,2,25.115176,6.373386999999999
780,3.899999999999939,2,25.020239,6.350777000000001
781,3.904999999999939,2,24.65026,6.357716
782,3.909999999999939,2,24.684498,6.446653
783,3.914999999999939,2,24.848803,6.579810999999999
784,3.919999999999939,2,24.689072,6.336534
785,3.924999999999939,2,24.905799,6.410596
786,3.929999999999938,2,24.901337,6.441282
787,3.934999999999938,2,24.12263,6.280123
788,3.939999999999938,2,24.950921,6.400479000000001
789,3.944999999999938,2,24.963354,6.320591
790,3.949999999999938,2,24.406713,6.306983000000001
791,3.954999999999938,2,25.184389,6.38386
792,3.959999999999938,2,25.131175,6.477689
793,3.964999999999938,2,24.634811,6.327349
794,3.969999999999938,2,24.87884,6.390499999999999
795,3.974999999999937,2,24.883425,6.390235
796,3.979999999999937,2,24.980187,6.438378999999999
797,3.984999999999937,2,24.921131,6.354561
798,3.989999999999937,2,25.361069,6.460129999999999
799,3.994999999999937,2,25.042683,6.347401
800,3.999999999999937,2,24.914513,6.434078
801,4.004999999999937,2,25.082619,6.430292
802,4.009999999999937,2,24.972018,6.395049999999999
803,4.014999999999937,2,25.143347,6.485338
804,4.019999999999937,2,25.01625,6.463555
805,4.024999999999936,2,24.682046,6.379557999999999
806,4.029999999999936,2,24.647931,6.348291
807,4.034999999999936,2,25.176104,6.324534
808,4.039999999999936,2,25.240313,6.413333
809,4.044999999999936,2,24.968784,6.43859
810,4.049999999999936,2,25.297168,6.548949
811,4.054999999999936,2,24.871711,6.419648
812,4.059999999999936,2,25.24989,6.431646
813,4.064999999999936,2,24.966522,6.418400999999999
814,4.069999999999935,2,24.876505,6.437563
815,4.074999999999935,2,24.984785,6.39889
816,4.079999999999935,2,24.959645,6.30068
817,4.084999999999935,2,25.352128,6.40982
818,4.089999999999935,2,24.834471,6.358513
819,4.094999999999935,2,25.286519,6.345038000000001
820,4.099999999999935,2,25.256694,6.418412
821,4.104999999999935,2,25.450658,6.357807
822,4.109999999999935,2,25.046932,6.335793000000001
823,4.114999999999934,2,25.035305,6.488599000000001
824,4.119999999999934,2,25.146396,6.336834
825,4.124999999999934,2,25.165816,6.387368
826,4.129999999999934,2,25.229612,6.439916
827,4.134999999999934,2,25.481862,6.527191999999999
828,4.139999999999934,2,24.757431,6.479229999999999
829,4.144999999999934,2,24.509037,6.349448000000001
830,4.149999999999934,2,24.980006,6.39412
831,4.154999999999934,2,24.525194,6.31015
832,4.159999999999934,2,24.721657,6.301379
833,4.164999999999933,2,24.88098,6.439638
834,4.169999999999933,2,25.103267,6.390276
835,4.174999999999933,2,25.03003,6.355453
836,4.179999999999933,2,24.698869,6.36093
837,4.184999999999933,2,24.804323,6.409416999999999
838,4.189999999999933,2,25.029706,6.357113
839,4.194999999999933,2,24.80311,6.320859
840,4.199999999999933,2,24.720172,6.372391
841,4.204999999999933,2,25.033161,6.417797
842,4.209999999999932,2,25.280665,6.343935999999999
843,4.214999999999932,2,24.812089,6.328018
844,4.219999999999932,2,25.12935,6.395204
845,4.224999999999932,2,24.888481,6.407772
846,4.229999999999932,2,25.240155,6.441865
847,4.234999999999932,2,24.748986,6.385733999999999
848,4.239999999999932,2,25.26444,6.467054
849,4.244999999999932,2,24.701321,6.391515
850,4.249999999999932,2,24.653899,6.374822
851,4.254999999999932,2,24.878458,6.418412
852,4.259999999999931,2,25.126204,6.450047
853,4.264999999999931,2,24.849193,6.377354
854,4.269999999999931,2,25.087591,6.483694
855,4.274999999999931,2,24.65382,6.391116
856,4.279999999999931,2,24.873257,6.40618
857,4.284999999999931,2,25.20661,6.470225
858,4.289999999999931,2,24.741642,6.301405
859,4.294999999999931,2,24.829286,6.403067999999999
860,4.299999999999931,2,24.553383,6.339913
861,4.30499999999993,2,24.999859,6.313921
862,4.30999999999993,2,24.641814,6.323105
863,4.31499999999993,2,24.872758,6.530994
864,4.31999999999993,2,24.796358,6.39752
865,4.32499999999993,2,24.996089,6.370683
866,4.32999999999993,2,24.818009,6.376366
867,4.33499999999993,2,24.799498,6.404223
868,4.33999999999993,2,25.056191,6.374869
869,4.34499999999993,2,25.049877,6.402283000000001
870,4.349999999999929,2,25.213823,6.431045
871,4.354999999999929,2,25.055712,6.401653
872,4.359999999999929,2,24.747905,6.406346
873,4.364999999999929,2,24.999463,6.533363
874,4.369999999999929,2,25.648466,6.501528
875,4.374999999999929,2,24.977858,6.416945
876,4.379999999999929,2,25.00944,6.511101999999999
877,4.384999999999929,2,25.008375,6.405965
878,4.389999999999929,2,24.757177,6.451658
879,4.394999999999929,2,24.68417,6.404844000000001
880,4.399999999999928,2,25.09553,6.347197
881,4.404999999999928,2,25.496874,6.543969
882,4.409999999999928,2,25.131024,6.364932
883,4.414999999999928,2,25.141133,6.395401
884,4.419999999999928,2,24.915599,6.399105
885,4.424999999999928,2,24.715625,6.302316
886,4.429999999999928,2,24.831033,6.266837
887,4.434999999999928,2,25.154648,6.400924
888,4.439999999999928,2,24.947692,6.362791
889,4.444999999999927,2,24.731732,6.345388
890,4.449999999999927,2,25.215229,6.420892
891,4.454999999999927,2,24.905888,6.455687
892,4.459999999999927,2,24.743583,6.341186
893,4.464999999999927,2,25.117508,6.304647
894,4.469999999999927,2,24.704168,6.31468
895,4.474999999999927,2,24.94537,6.379156
896,4.479999999999927,2,24.910914,6.414469
897,4.484999999999927,2,24.78161,6.366287
898,4.489999999999926,2,24.847387,6.420709
899,4.494999999999926,2,24.667783,6.375084
900,4.499999999999926,2,24.827888,6.442239000000001
901,4.504999999999926,2,25.047497,6.388974
902,4.509999999999926,2,24.912894,6.36409
903,4.514999999999926,2,25.198429,6.478017
904,4.519999999999926,2,24.669365,6.324324000000001
905,4.524999999999926,2,24.94387,6.394129
906,4.529999999999926,2,24.955674,6.409613
907,4.534999999999926,2,25.026518,6.399165
908,4.539999999999925,2,24.962527,6.376562
909,4.544999999999925,2,24.935351,6.360329999999999
910,4.549999999999925,2,24.590354,6.421802
911,4.554999999999925,2,24.841552,6.414922000000001
912,4.559999999999925,2,24.650922,6.406525
913,4.564999999999925,2,24.875111,6.403312
914,4.569999999999925,2,25.064546,6.363361
915,4.574999999999925,2,24.789648,6.346651
916,4.579999999999925,2,25.192573,6.528382000000001
917,4.584999999999924,2,24.596987,6.362196
918,4.589999999999924,2,24.873513,6.394031
919,4.594999999999924,2,25.124681,6.462097
920,4.599999999999924,2,24.78867,6.407676
921,4.604999999999924,2,25.095049,6.369755
922,4.609999999999924,2,24.995563,6.379818
923,4.614999999999924,2,25.17354,6.40832
924,4.619999999999924,2,25.315766,6.405571999999999
925,4.624999999999924,2,24.819426,6.436559
926,4.629999999999924,2,24.892917,6.448112
927,4.634999999999923,2,24.742531,6.333142
928,4.639999999999923,2,24.814768,6.409939
929,4.644999999999923,2,24.768766,6.307834
930,4.649999999999923,2,25.008903,6.429277
931,4.654999999999923,2,24.953175,6.364610000000001
932,4.659999999999923,2,25.014325,6.447794999999999
933,4.664999999999923,2,24.855888,6.353271
934,4.669999999999923,2,24.928546,6.34117
935,4.674999999999923,2,24.888645,6.455217
936,4.679999999999922,2,24.83734,6.377863
937,4.684999999999922,2,25.267774,6.420211
938,4.689999999999922,2,25.031811,6.452443
939,4.694999999999922,2,25.400946,6.444795
940,4.699999999999922,2,25.156645,6.326832
941,4.704999999999922,2,25.230827,6.438146
942,4.709999999999922,2,24.857449,6.316195
943,4.714999999999922,2,25.293448,6.357888
944,4.719999999999922,2,25.014377,6.382853
945,4.724999999999921,2,24.75364,6.322433999999999
946,4.729999999999921,2,24.687673,6.376744
947,4.734999999999921,2,24.890311,6.435279
948,4.739999999999921,2,24.936113,6.380636
949,4.744999999999921,2,24.824811,6.411042
950,4.749999999999921,2,25.242702,6.436515999999999
951,4.754999999999921,2,25.008052,6.368436000000001
952,4.759999999999921,2,24.772395,6.412236999999999
953,4.764999999999921,2,24.982916,6.316681
954,4.769999999999921,2,25.103461,6.387521
955,4.77499999999992,2,24.667655,6.350182
956,4.77999999999992,2,24.845674,6.468999999999999
957,4.78499999999992,2,24.605595,6.351561
958,4.78999999999992,2,24.98393,6.313059
959,4.79499999999992,2,25.137971,6.339774
960,4.79999999999992,2,25.394548,6.448601999999999
961,4.80499999999992,2,24.845001,6.296053000000001
962,4.80999999999992,2,25.064797,6.296372
963,4.81499999999992,2,24.652465,6.311126
964,4.819999999999919,2,25.079691,6.401495000000001
965,4.824999999999919,2,24.874011,6.344667
966,4.829999999999919,2,25.190662,6.423048
967,4.834999999999919,2,25.207115,6.424196999999999
968,4.839999999999919,2,24.915274,6.435912999999999
969,4.844999999999919,2,24.471449,6.340533000000001
970,4.849999999999919,2,25.287424,6.520417
971,4.854999999999919,2,24.895281,6.403947000000001
972,4.859999999999919,2,25.064144,6.496768
973,4.864999999999919,2,24.880053,6.361332
974,4.869999999999918,2,25.147402,6.387184
975,4.874999999999918,2,24.943235,6.462175
976,4.879999999999918,2,24.757741,6.373972999999999
977,4.884999999999918,2,24.866688,6.343025
978,4.889999999999918,2,25.033997,6.344885
979,4.894999999999918,2,24.696236,6.250928
980,4.899999999999918,2,24.8774,6.275069
981,4.904999999999918,2,24.862876,6.302666
982,4.909999999999918,2,25.011711,6.380877
983,4.914999999999917,2,24.970149,6.426075
984,4.919999999999917,2,25.081669,6.408959
985,4.924999999999917,2,25.144797,6.432095
986,4.929999999999917,2,25.512028,6.497878999999999
987,4.934999999999917,2,24.98076,6.394906000000001
988,4.939999999999917,2,24.939709,6.409834999999999
989,4.944999999999917,2,25.065749,6.366469
990,4.949999999999917,2,25.074984,6.379492
991,4.954999999999917,2,25.058421,6.451169999999999
992,4.959999999999916,2,25.096732,6.47326
993,4.964999999999916,2,25.106654,6.468349
994,4.969999999999916,2,24.861353,6.401635
995,4.974999999999916,2,24.966558,6.405452
996,4.979999999999916,2,25.21625,6.552766
997,4.984999999999916,2,24.800949,6.356304
998,4.989999999999916,2,24.531691,6.358466
999,4.994999999999916,2,24.796991,6.326514
1000,4.999999999999916,2,24.863504,6.38293
1001,5.004999999999916,2,24.99804,6.460756
1002,5.009999999999915,2,24.875889,6.354794
1003,5.014999999999915,2,25.081634,6.406257999999999
1004,5.019999999999915,2,25.12218,6.426983
1005,5.024999999999915,2,24.875969,6.304164
1006,5.029999999999915,2,24.844685,6.41384
1007,5.034999999999915,2,24.917774,6.485155
1008,5.039999999999915,2,24.945687,6.331964
1009,5.044999999999915,2,24.719346,6.337242
1010,5.049999999999915,2,24.961507,6.301608
1011,5.054999999999914,2,25.251528,6.504537
1012,5.059999999999914,2,24.900629,6.390311000000001
1013,5.064999999999914,2,25.282551,6.487411
1014,5.069999999999914,2,24.839358,6.372434999999999
1015,5.074999999999914,2,24.944243,6.321795
1016,5.079999999999914,2,25.068658,6.363035
1017,5.084999999999914,2,25.191224,6.424058
1018,5.089999999999914,2,24.898282,6.396656
1019,5.094999999999914,2,25.187502,6.342995999999999
1020,5.099999999999913,2,25.144851,6.374022999999999
1021,5.104999999999913,2,24.971872,6.33611
1022,5.109999999999913,2,25.117392,6.480005999999999
1023,5.114999999999913,2,25.028052,6.360498
1024,5.119999999999913,2,25.11936,6.394226
1025,5.124999999999913,2,25.008806,6.328547
1026,5.129999999999913,2,24.777975,6.354841
1027,5.134999999999913,2,25.312763,6.408688
1028,5.139999999999913,2,25.278019,6.335445
1029,5.144999999999913,2,24.984946,6.37602
1030,5.149999999999912,2,25.086624,6.396221000000001
1031,5.154999999999912,2,24.93697,6.363448
1032,5.159999999999912,2,24.78759,6.372757
1033,5.164999999999912,2,25.054083,6.403813
1034,5.169999999999912,2,25.374526,6.418077
1035,5.174999999999912,2,25.068342,6.309438999999999
1036,5.179999999999912,2,24.925869,6.280215
1037,5.184999999999912,2,24.828424,6.333637
1038,5.189999999999912,2,24.895983,6.324242
1039,5.194999999999911,2,24.873737,6.436171
1040,5.199999999999911,2,25.45836,6.410454
1041,5.204999999999911,2,24.626977,6.405469
1042,5.209999999999911,2,25.216379,6.422858
1043,5.214999999999911,2,24.919417,6.4134
1044,5.219999999999911,2,25.129538,6.407738999999999
1045,5.224999999999911,2,25.152097,6.49058
1046,5.229999999999911,2,24.844513,6.381050999999999
1047,5.234999999999911,2,25.037091,6.444710000000001
1048,5.239999999999911,2,24.800918,6.327717
1049,5.24499999999991,2,24.950681,6.342639999999999
1050,5.24999999999991,2,24.911023,6.423342
1051,5.25499999999991,2,24.931391,6.308692000000001
1052,5.25999999999991,2,24.892801,6.282726
1053,5.26499999999991,2,24.976899,6.434894
1054,5.26999999999991,2,24.791519,6.412418
1055,5.27499999999991,2,24.587724,6.316413
1056,5.27999999999991,2,24.956066,6.396585
1057,5.28499999999991,2,24.747225,6.372842
1058,5.289999999999909,2,25.088067,6.459255000000001
1059,5.294999999999909,2,25.084157,6.362222
1060,5.299999999999909,2,24.972434,6.363526
1061,5.304999999999909,2,24.969521,6.355968
1062,5.309999999999909,2,24.975384,6.317536
1063,5.314999999999909,2,24.659549,6.377092
1064,5.319999999999909,2,25.426251,6.48502
1065,5.324999999999909,2,24.98023,6.423546
1066,5.329999999999909,2,25.033432,6.382874
1067,5.334999999999908,2,24.832585,6.335416
1068,5.339999999999908,2,24.600623,6.321147
1069,5.344999999999908,2,24.871934,6.333774
1070,5.349999999999908,2,24.558603,6.311865
1071,5.354999999999908,2,24.926398,6.367757
1072,5.359999999999908,2,24.606892,6.259116
1073,5.364999999999908,2,25.13958,6.330335
1074,5.369999999999908,2,25.112853,6.359428
1075,5.374999999999908,2,24.799867,6.296666
1076,5.379999999999908,2,25.182119,6.439014999999999
1077,5.384999999999907,2,24.961854,6.324452
1078,5.389999999999907,2,24.874149,6.384686
1079,5.394999999999907,2,24.698667,6.288435
1080,5.399999999999907,2,24.954671,6.373629
1081,5.404999999999907,2,24.681454,6.351935
1082,5.409999999999907,2,25.239529,6.499076000000001
1083,5.414999999999907,2,24.913593,6.385785
1084,5.419999999999907,2,24.937877,6.420389
1085,5.424999999999907,2,24.833084,6.276783
1086,5.429999999999906,2,24.761274,6.37847
1087,5.434999999999906,2,24.948577,6.360279999999999
1088,5.439999999999906,2,25.021154,6.474168000000001
1089,5.444999999999906,2,25.071885,6.4017
1090,5.449999999999906,2,24.907895,6.380756
1091,5.454999999999906,2,24.96196,6.398728
1092,5.459999999999906,2,24.978226,6.318099
1093,5.464999999999906,2,24.877343,6.320628
1094,5.469999999999906,2,25.339953,6.357132
1095,5.474999999999905,2,24.757704,6.295842
1096,5.479999999999905,2,25.090984,6.395802
1097,5.484999999999905,2,25.067853,6.332981999999999
1098,5.489999999999905,2,24.93454,6.382669
1099,5.494999999999905,2,25.177183,6.465859
1100,5.499999999999905,2,25.183352,6.340324
1101,5.504999999999905,2,25.095523,6.33581
1102,5.509999999999905,2,25.424027,6.331433000000001
1103,5.514999999999905,2,24.935917,6.335397
1104,5.519999999999905,2,25.164422,6.387838
1105,5.524999999999904,2,24.728309,6.27794
1106,5.529999999999904,2,24.844099,6.333042000000001
1107,5.534999999999904,2,24.896425,6.352855
1108,5.539999999999904,2,24.863653,6.292142999999999
1109,5.544999999999904,2,24.91241,6.352435
1110,5.549999999999904,2,24.728234,6.347097
1111,5.554999999999904,2,24.96981,6.385551
1112,5.559999999999904,2,25.038894,6.432928
1113,5.564999999999904,2,24.847907,6.345897
1114,5.569999999999903,2,24.621916,6.278568
1115,5.574999999999903,2,24.841906,6.273763
1116,5.579999999999903,2,25.118457,6.297298
1117,5.584999999999903,2,24.781098,6.346396
1118,5.589999999999903,2,25.282427,6.427553
1119,5.594999999999903,2,25.124673,6.447325
1120,5.599999999999903,2,25.224136,6.366341
1121,5.604999999999903,2,24.913868,6.353338
1122,5.609999999999903,2,24.966743,6.373099
1123,5.614999999999903,2,24.771108,6.348192
1124,5.619999999999902,2,25.299578,6.41843
1125,5.624999999999902,2,24.902053,6.391797
1126,5.629999999999902,2,24.936336,6.350118
1127,5.634999999999902,2,25.348313,6.40699
1128,5.639999999999902,2,24.654048,6.314764
1129,5.644999999999902,2,24.952246,6.384596
1130,5.649999999999902,2,25.21654,6.410447
1131,5.654999999999902,2,25.188885,6.394673
1132,5.659999999999902,2,25.15909,6.331075999999999
1133,5.664999999999901,2,24.802335,6.342302999999999
1134,5.669999999999901,2,24.874861,6.417892
1135,5.674999999999901,2,25.125572,6.428852
1136,5.679999999999901,2,24.749864,6.348246
1137,5.684999999999901,2,24.935788,6.360073
1138,5.689999999999901,2,24.67985,6.34477
1139,5.694999999999901,2,25.064016,6.408355999999999
1140,5.699999999999901,2,24.849172,6.311225
1141,5.704999999999901,2,25.168334,6.351439
1142,5.7099999999999,2,24.698645,6.298500000000001
1143,5.7149999999999,2,25.298993,6.434542
1144,5.7199999999999,2,25.075246,6.478828
1145,5.7249999999999,2,25.00314,6.33896
1146,5.7299999999999,2,24.920164,6.324114
1147,5.7349999999999,2,24.496021,6.311276
1148,5.7399999999999,2,25.007007,6.321384
1149,5.7449999999999,2,25.335205,6.55384
1150,5.7499999999999,2,25.040095,6.424113
1151,5.7549999999999,2,24.831886,6.318771
1152,5.759999999999899,2,25.053298,6.405948
1153,5.764999999999899,2,24.897596,6.40092
1154,5.769999999999899,2,25.238881,6.369579
1155,5.774999999999899,2,25.097034,6.406068
1156,5.779999999999899,2,24.69659,6.313587999999999
1157,5.784999999999899,2,24.999463,6.333017
1158,5.789999999999899,2,25.243805,6.367453
1159,5.794999999999899,2,25.514298,6.379996999999999
1160,5.799999999999899,2,25.136257,6.365657
1161,5.804999999999898,2,24.6968,6.332652
1162,5.809999999999898,2,25.321535,6.424996
1163,5.814999999999898,2,24.925164,6.310511999999999
1164,5.819999999999898,2,25.139748,6.372643
1165,5.824999999999898,2,25.413387,6.481776999999999
1166,5.829999999999898,2,24.988899,6.27097
1167,5.834999999999898,2,25.243071,6.468767
1168,5.839999999999898,2,25.034913,6.514837999999999
1169,5.844999999999898,2,25.106336,6.318982
1170,5.849999999999898,2,24.732371,6.305618
1171,5.854999999999897,2,24.819404,6.330155
1172,5.859999999999897,2,24.700783,6.313171000000001
1173,5.864999999999897,2,24.853226,6.285354999999999
1174,5.869999999999897,2,25.265039,6.376381
1175,5.874999999999897,2,25.292467,6.450349
1176,5.879999999999897,2,25.202422,6.397378
1177,5.884999999999897,2,25.172108,6.429026
1178,5.889999999999897,2,24.990604,6.346163
1179,5.894999999999897,2,24.96148,6.356501
1180,5.899999999999896,2,24.886998,6.393155999999999
1181,5.904999999999896,2,25.118987,6.326706
1182,5.909999999999896,2,24.745597,6.308142
1183,5.914999999999896,2,24.866072,6.358219
1184,5.919999999999896,2,24.747224,6.334073
1185,5.924999999999896,2,25.087615,6.4109
1186,5.929999999999896,2,24.719377,6.439047
1187,5.934999999999896,2,24.905598,6.399353
1188,5.939999999999896,2,24.607986,6.393610000000001
1189,5.944999999999895,2,24.459673,6.336232
1190,5.949999999999895,2,24.987591,6.358124999999999
1191,5.954999999999895,2,25.10946,6.344118
1192,5.959999999999895,2,25.14165,6.498255
1193,5.964999999999895,2,25.133376,6.335711
1194,5.969999999999895,2,24.803073,6.364429
1195,5.974999999999895,2,25.42662,6.329428
1196,5.979999999999895,2,25.34715,6.345677999999999
1197,5.984999999999895,2,24.913961,6.391272000000001
1198,5.989999999999895,2,25.137317,6.379963
1199,5.994999999999894,2,25.148954,6.443172000000001
1200,5.999999999999894,2,24.860758,6.403788
1201,6.004999999999894,2,24.918469,6.355321
1202,6.009999999999894,2,24.703926,6.344051
1203,6.014999999999894,2,24.986953,6.313817
1204,6.019999999999894,2,24.771782,6.332453
1205,6.024999999999894,2,25.082545,6.343669999999999
1206,6.029999999999894,2,24.995829,6.385599
1207,6.034999999999894,2,25.409538,6.448017
1208,6.039999999999893,2,25.381299,6.426938
1209,6.044999999999893,2,25.228118,6.423582
1210,6.049999999999893,2,25.093254,6.38203
1211,6.054999999999893,2,25.090381,6.382112
1212,6.059999999999893,2,25.098313,6.313328
1213,6.064999999999893,2,24.812238,6.376584
1214,6.069999999999893,2,25.186873,6.358817
1215,6.074999999999893,2,25.32022,6.401537
1216,6.079999999999893,2,24.804629,6.323385
1217,6.084999999999892,2,24.727548,6.317207
1218,6.089999999999892,2,25.597577,6.466199
1219,6.094999999999892,2,25.195745,6.392844999999999
1220,6.099999999999892,2,24.789445,6.378256
1221,6.104999999999892,2,25.177517,6.461245
1222,6.109999999999892,2,25.111158,6.387152
1223,6.114999999999892,2,24.931459,6.336781999999999
1224,6.119999999999892,2,24.677365,6.375109999999999
1225,6.124999999999892,2,25.073439,6.355537
1226,6.129999999999892,2,25.301324,6.349193
1227,6.134999999999891,2,25.083746,6.332449
1228,6.139999999999891,2,24.920213,6.372914
1229,6.144999999999891,2,25.122303,6.405868
1230,6.149999999999891,2,25.033925,6.309831
1231,6.154999999999891,2,25.039367,6.381485
1232,6.159999999999891,2,24.901641,6.362869
1233,6.164999999999891,2,25.004791,6.360076
1234,6.169999999999891,2,25.278796,6.392531
1235,6.174999999999891,2,25.210282,6.41087
1236,6.17999999999989,2,24.828948,6.425882
1237,6.18499999999989,2,25.129495,6.448748
1238,6.18999999999989,2,24.658069,6.397084
1239,6.19499999999989,2,24.83381,6.328776
1240,6.19999999999989,2,24.863147,6.397919
1241,6.20499999999989,2,24.74435,6.300318
1242,6.20999999999989,2,24.931472,6.337066999999999
1243,6.21499999999989,2,24.730643,6.35304
1244,6.21999999999989,2,25.139177,6.381004
1245,6.22499999999989,2,25.114772,6.419546
1246,6.229999999999889,2,25.229663,6.492421999999999
1247,6.234999999999889,2,25.234098,6.298272000000001
1248,6.239999999999889,2,24.897666,6.418854
1249,6.244999999999889,2,24.863184,6.368328999999999
1250,6.249999999999889,2,24.931576,6.380802
1251,6.254999999999889,2,24.955277,6.417532
1252,6.259999999999889,2,24.911638,6.376802
1253,6.264999999999889,2,25.350629,6.349882
1254,6.269999999999889,2,24.794289,6.344458
1255,6.274999999999888,2,24.957027,6.393406000000001
1256,6.279999999999888,2,25.200478,6.381582
1257,6.284999999999888,2,24.970163,6.400478
1258,6.289999999999888,2,25.285859,6.342617
1259,6.294999999999888,2,24.820089,6.338841
1260,6.299999999999888,2,25.094844,6.369069
1261,6.304999999999888,2,25.070343,6.384083
1262,6.309999999999888,2,24.881994,6.355728
1263,6.314999999999888,2,24.840084,6.347526
1264,6.319999999999887,2,25.085461,6.362959
1265,6.324999999999887,2,24.743127,6.406549
1266,6.329999999999887,2,25.086601,6.392956
1267,6.334999999999887,2,24.978603,6.467154000000001
1268,6.339999999999887,2,24.984389,6.423139
1269,6.344999999999887,2,24.900684,6.326416999999999
1270,6.349999999999887,2,24.785833,6.30986
1271,6.354999999999887,2,25.140184,6.382671
1272,6.359999999999887,2,24.455627,6.272268
1273,6.364999999999887,2,25.123022,6.351259
1274,6.369999999999886,2,24.937152,6.355236
1275,6.374999999999886,2,24.703783,6.306675
1276,6.379999999999886,2,25.014778,6.365444
1277,6.384999999999886,2,24.788236,6.335744999999999
1278,6.389999999999886,2,24.948166,6.390497
1279,6.394999999999886,2,24.691178,6.370827
1280,6.399999999999886,2,25.045824,6.386348
1281,6.404999999999886,2,25.123477,6.414785
1282,6.409999999999886,2,25.000715,6.397367
1283,6.414999999999885,2,24.9925,6.472309
1284,6.419999999999885,2,24.962651,6.46092
1285,6.424999999999885,2,24.885505,6.327167
1286,6.429999999999885,2,24.766169,6.365286
1287,6.434999999999885,2,24.80595,6.379934
1288,6.439999999999885,2,25.154045,6.42775
1289,6.444999999999885,2,25.080293,6.350626999999999
1290,6.449999999999885,2,25.117425,6.416106
1291,6.454999999999885,2,25.077234,6.372187
1292,6.459999999999885,2,24.994964,6.368546
1293,6.464999999999884,2,24.959737,6.382974
1294,6.469999999999884,2,24.988054,6.336973
1295,6.474999999999884,2,25.102801,6.310772999999999
1296,6.479999999999884,2,25.258401,6.40953
1297,6.484999999999884,2,24.956825,6.387619
1298,6.489999999999884,2,24.988195,6.404198
1299,6.494999999999884,2,24.636525,6.368284
1300,6.499999999999884,2,25.048918,6.359343
1301,6.504999999999884,2,24.860968,6.294478
1302,6.509999999999883,2,25.129244,6.624279
1303,6.514999999999883,2,24.635208,6.342988
1304,6.519999999999883,2,24.814319,6.32353
1305,6.524999999999883,2,25.04745,6.425893
1306,6.529999999999883,2,25.044574,6.398179000000001
1307,6.534999999999883,2,24.900479,6.30497
1308,6.539999999999883,2,25.005956,6.255718
1309,6.544999999999883,2,25.246069,6.388688999999999
1310,6.549999999999883,2,25.025039,6.335826
1311,6.554999999999882,2,25.069128,6.331427
1312,6.559999999999882,2,24.781051,6.360577
1313,6.564999999999882,2,25.350396,6.333397
1314,6.569999999999882,2,24.941587,6.389878
1315,6.574999999999882,2,24.649831,6.402670000000001
1316,6.579999999999882,2,24.886261,6.431124000000001
1317,6.584999999999882,2,25.098507,6.331695
1318,6.589999999999882,2,25.191303,6.469499
1319,6.594999999999882,2,25.176466,6.290281999999999
1320,6.599999999999882,2,25.010784,6.333656
1321,6.604999999999881,2,25.076734,6.332865
1322,6.609999999999881,2,24.921628,6.295773000000001
1323,6.614999999999881,2,25.056059,6.432211
1324,6.619999999999881,2,25.031673,6.333264
1325,6.624999999999881,2,24.7108,6.362551
1326,6.629999999999881,2,24.958172,6.420071
1327,6.634999999999881,2,24.968158,6.345787
1328,6.639999999999881,2,25.067115,6.359123
1329,6.644999999999881,2,24.62594,6.373016
1330,6.64999999999988,2,24.856282,6.383073
1331,6.65499999999988,2,25.22343,6.400528
1332,6.65999999999988,2,25.318696,6.321787
1333,6.66499999999988,2,25.127667,6.410901
1334,6.66999999999988,2,25.433677,6.512945
1335,6.67499999999988,2,24.894034,6.324395
1336,6.67999999999988,2,25.004159,6.317449
1337,6.68499999999988,2,25.317363,6.544837
1338,6.68999999999988,2,25.027631,6.441891
1339,6.694999999999879,2,24.75387,6.408205000000001
1340,6.699999999999879,2,24.797155,6.280283
1341,6.704999999999879,2,24.984616,6.443343
1342,6.709999999999879,2,24.985546,6.29839
1343,6.714999999999879,2,24.876389,6.304513
1344,6.719999999999879,2,24.486306,6.327654000000001
1345,6.724999999999879,2,25.109318,6.458699
1346,6.729999999999879,2,24.979941,6.383891
1347,6.734999999999879,2,25.258623,6.36503
1348,6.739999999999879,2,25.037008,6.394496999999999
1349,6.744999999999878,2,25.337269,6.345805
1350,6.749999999999878,2,25.216303,6.338732
1351,6.754999999999878,2,25.091935,6.434680999999999
1352,6.759999999999878,2,25.214336,6.370129
1353,6.764999999999878,2,25.143364,6.425606999999999
1354,6.769999999999878,2,25.06344,6.368050999999999
1355,6.774999999999878,2,24.947032,6.35399
1356,6.779999999999878,2,24.966326,6.354782999999999
1357,6.784999999999878,2,25.216392,6.473990000000001
1358,6.789999999999877,2,24.995786,6.362648999999999
1359,6.794999999999877,2,25.168978,6.456436999999999
1360,6.799999999999877,2,25.146236,6.447533
1361,6.804999999999877,2,25.032165,6.416376
1362,6.809999999999877,2,25.313723,6.463962
1363,6.814999999999877,2,25.039215,6.347438
1364,6.819999999999877,2,24.931739,6.323954000000001
1365,6.824999999999877,2,24.938189,6.380633
1366,6.829999999999877,2,24.835904,6.309365
1367,6.834999999999877,2,25.224296,6.349409
1368,6.839999999999876,2,25.120545,6.425316
1369,6.844999999999876,2,25.199322,6.421082
1370,6.849999999999876,2,25.239337,6.42057
1371,6.854999999999876,2,25.497183,6.448251
1372,6.859999999999876,2,25.079086,6.469986
1373,6.864999999999876,2,25.231263,6.379887999999999
1374,6.869999999999876,2,25.117687,6.372957
1375,6.874999999999876,2,24.794095,6.397000999999999
1376,6.879999999999876,2,25.135778,6.392684
1377,6.884999999999875,2,25.030877,6.421618
1378,6.889999999999875,2,25.153431,6.50611
1379,6.894999999999875,2,24.989614,6.38999
1380,6.899999999999875,2,24.985631,6.356229000000001
1381,6.904999999999875,2,24.774978,6.323324
1382,6.909999999999875,2,24.934159,6.267716
1383,6.914999999999875,2,25.092165,6.381803
1384,6.919999999999875,2,25.229537,6.319452
1385,6.924999999999875,2,24.941395,6.328260999999999
1386,6.929999999999874,2,25.505497,6.456861999999999
1387,6.934999999999874,2,24.606929,6.364335000000001
1388,6.939999999999874,2,25.083823,6.359376
1389,6.944999999999874,2,24.906123,6.502673
1390,6.949999999999874,2,25.140557,6.436778
1391,6.954999999999874,2,25.178613,6.399437
1392,6.959999999999874,2,24.986987,6.307869
1393,6.964999999999874,2,25.151615,6.346685
1394,6.969999999999874,2,25.217316,6.469806
1395,6.974999999999874,2,24.839652,6.302154
1396,6.979999999999873,2,25.113187,6.382441999999999
1397,6.984999999999873,2,25.31898,6.324085999999999
1398,6.989999999999873,2,24.935413,6.383926
1399,6.994999999999873,2,25.115626,6.437638
1400,6.999999999999873,2,24.969691,6.390517
1401,7.004999999999873,2,25.076409,6.339567000000001
1402,7.009999999999873,2,24.913605,6.395409
1403,7.014999999999873,2,24.832171,6.372535
1404,7.019999999999873,2,25.094798,6.383818
1405,7.024999999999872,2,25.660887,6.515535
1406,7.029999999999872,2,24.997885,6.410434
1407,7.034999999999872,2,25.038958,6.532567999999999
1408,7.039999999999872,2,24.873759,6.388884
1409,7.044999999999872,2,24.727105,6.3649
1410,7.049999999999872,2,24.890821,6.363557
1411,7.054999999999872,2,25.089902,6.452216999999999
1412,7.059999999999872,2,24.943438,6.414609
1413,7.064999999999872,2,25.150638,6.427445
1414,7.069999999999871,2,25.095004,6.37052
1415,7.074999999999871,2,25.189667,6.394422
1416,7.079999999999871,2,25.316871,6.559815
1417,7.084999999999871,2,24.901215,6.363122
1418,7.089999999999871,2,24.691788,6.418387
1419,7.094999999999871,2,24.924497,6.409993999999999
1420,7.099999999999871,2,25.045966,6.421903
1421,7.104999999999871,2,24.639982,6.344283
1422,7.109999999999871,2,25.099587,6.38719
1423,7.114999999999871,2,24.93237,6.362982
1424,7.11999999999987,2,24.98027,6.367399
1425,7.12499999999987,2,24.983486,6.366508
1426,7.12999999999987,2,25.037479,6.448646
1427,7.13499999999987,2,25.100396,6.395046
1428,7.13999999999987,2,24.883465,6.349644
1429,7.14499999999987,2,25.3632,6.324603
1430,7.14999999999987,2,25.172464,6.350866
1431,7.15499999999987,2,24.77404,6.379255000000001
1432,7.15999999999987,2,25.197399,6.345915
1433,7.164999999999869,2,24.915734,6.325565
1434,7.169999999999869,2,24.998527,6.421493
1435,7.174999999999869,2,24.948162,6.330503999999999
1436,7.179999999999869,2,25.123403,6.383427
1437,7.184999999999869,2,25.148945,6.381048
1438,7.189999999999869,2,25.130653,6.497472
1439,7.194999999999869,2,25.042815,6.332616
1440,7.199999999999869,2,24.849309,6.326147000000001
1441,7.204999999999869,2,24.787287,6.358374
1442,7.209999999999869,2,24.900517,6.332769
1443,7.214999999999868,2,25.054301,6.36509
1444,7.219999999999868,2,25.037257,6.399005000000001
1445,7.224999999999868,2,24.870203,6.407794
1446,7.229999999999868,2,25.210286,6.36581
1447,7.234999999999868,2,25.384069,6.383924
1448,7.239999999999868,2,25.055079,6.345295999999999
1449,7.244999999999868,2,25.173308,6.358378
1450,7.249999999999868,2,25.057174,6.299227
1451,7.254999999999868,2,25.083186,6.302927
1452,7.259999999999867,2,24.769472,6.311138
1453,7.264999999999867,2,25.004902,6.349983
1454,7.269999999999867,2,24.832196,6.277985
1455,7.274999999999867,2,25.369266,6.56764
1456,7.279999999999867,2,25.12058,6.477102
1457,7.284999999999867,2,25.017274,6.438785
1458,7.289999999999867,2,25.087956,6.345419
1459,7.294999999999867,2,25.254347,6.350772
1460,7.299999999999867,2,25.045574,6.351267999999999
1461,7.304999999999866,2,24.988998,6.343951000000001
1462,7.309999999999866,2,25.141352,6.371211000000001
1463,7.314999999999866,2,24.769227,6.302159
1464,7.319999999999866,2,24.996832,6.363699
1465,7.324999999999866,2,25.034506,6.363283
1466,7.329999999999866,2,24.951543,6.468336000000001
1467,7.334999999999866,2,25.172209,6.396380000000001
1468,7.339999999999866,2,24.930485,6.374563
1469,7.344999999999866,2,25.107828,6.360224
1470,7.349999999999866,2,25.194071,6.434386
1471,7.354999999999865,2,24.721851,6.362344999999999
1472,7.359999999999865,2,25.073657,6.360009
1473,7.364999999999865,2,25.436862,6.490257
1474,7.369999999999865,2,24.92687,6.425209000000001
1475,7.374999999999865,2,25.010034,6.397966
1476,7.379999999999865,2,25.15236,6.473552
1477,7.384999999999865,2,25.02134,6.268307999999999
1478,7.389999999999865,2,25.15233,6.365207
1479,7.394999999999865,2,24.87678,6.378852999999999
1480,7.399999999999864,2,25.351345,6.43565
1481,7.404999999999864,2,25.360729,6.487745
1482,7.409999999999864,2,25.079524,6.405943000000001
1483,7.414999999999864,2,24.877581,6.390088
1484,7.419999999999864,2,24.92123,6.361054
1485,7.424999999999864,2,25.21575,6.382073
1486,7.429999999999864,2,25.132266,6.401217
1487,7.434999999999864,2,24.585559,6.303944
1488,7.439999999999864,2,24.689171,6.340892999999999
1489,7.444999999999864,2,25.183792,6.436364
1490,7.449999999999863,2,24.96201,6.329555
1491,7.454999999999863,2,24.626492,6.3546
1492,7.459999999999863,2,25.304449,6.391332999999999
1493,7.464999999999863,2,25.332691,6.386021
1494,7.469999999999863,2,25.170776,6.399966
1495,7.474999999999863,2,24.8625,6.323824999999999
1496,7.479999999999863,2,24.798613,6.321318
1497,7.484999999999863,2,24.877284,6.322011
1498,7.489999999999863,2,24.940054,6.394833
1499,7.494999999999862,2,25.06612,6.316407
1500,7.499999999999862,2,25.329192,6.544613

